An improved fitting formula for the dark matter bispectrum

In this paper we present an improved fitting formula for the dark matter bispectrum motivated by the previous phenomenological approach of Scoccimarro & Couchman (2001). We use a set of LCDM simulations to calibrate the fitting parameters in the k-range of 0.03 h/Mpc<k<0.4 h/Mpc and in the redshift range of 0<z<1.5. This new proposed fit describes well the BAO-features although it was not designed to. The deviation between the simulations output and our analytic prediction is typically less than 5% and in the worst case is never above 10%. We envision that this new analytic fitting formula will be very useful in providing reliable predictions for the non-linear dark matter bispectrum for LCDM models.

==> plots/Fig1/Bis_b1875.p1024.g512.rel12.2.00.alpha.0.60_z0.txt <==
0.099352 28889850.110979 248727.812384 0.973469 0.006352 2.006378 0.599370
0.111839 22352809.528823 218293.024513 1.039921 0.008008 2.005037 0.599505
0.125894 17636807.953511 143663.865435 1.105169 0.007189 2.003974 0.599609
0.141715 13736875.502204 118983.026530 1.199079 0.007689 2.003138 0.599693
0.159523 10675884.392162 91604.200358 1.292300 0.008190 2.002476 0.599758
0.179569 8571858.137629 81425.548997 1.399834 0.009936 2.001953 0.599808
0.202134 6965987.460361 59164.934107 1.527075 0.009119 2.001542 0.599849


==> plots/Fig1/Bis_b2400.p768.g512.rel12.2.00.alpha.0.60_z0.txt <==
0.029304 461961800.875989 10470255.035110 0.720489 0.015824 2.011205 0.598892
0.033664 352016634.602680 5291920.901580 0.710155 0.010114 2.008477 0.599166
0.038671 261691598.906109 3512405.601612 0.731236 0.009516 2.006441 0.599368
0.044423 184435994.364727 2570287.275402 0.769357 0.010497 2.004871 0.599519
0.051030 130615615.023475 1347329.242579 0.783616 0.008084 2.003679 0.599639
0.058620 99835200.405308 1104631.176644 0.789705 0.008535 2.002790 0.599724
0.067338 78296236.583041 577172.959460 0.836781 0.005842 2.002114 0.599792
0.077352 53942223.118395 342344.764719 0.876269 0.005532 2.001609 0.599841
0.088855 37168931.700573 191513.217510 0.925994 0.004882 2.001216 0.599881
0.102068 26511220.764409 114729.384135 0.989352 0.004209 2.000924 0.599910
0.117246 20020243.131489 72853.924735 1.071216 0.003649 2.000699 0.599932


==> plots/Fig1/SCnospline_rel12.2.00_alpha.0.60.z0.txt <==
0.010000 1470857715.067877 0.595996 1221844682.715999 0.617775
0.010393 1464885262.909113 0.600281 1198555733.868999 0.610600
0.010800 1454354386.033134 0.604709 1180957722.957366 0.602965
0.011224 1439209241.982159 0.609272 1145343593.799348 0.598997
0.011665 1419480737.315952 0.613965 1084634189.242439 0.596346
0.012123 1395256568.161292 0.618784 1014010727.282164 0.591359
0.012599 1366654396.167996 0.623709 943003992.671903 0.587588
0.013093 1333903171.224264 0.628734 866229421.216575 0.585334
0.013607 1297286506.297460 0.633830 841522878.469292 0.593278
0.014141 1257203061.702050 0.638976 901521673.543815 0.614528
0.014696 1214056179.178713 0.644138 979934931.684598 0.633319
0.015273 1168324016.398201 0.649279 974084242.718056 0.640098
0.015873 1120536484.720364 0.654361 875690625.809346 0.634585
0.016496 1071275023.557739 0.659339 794258360.834769 0.629875
0.017143 1021142731.325281 0.664165 768104322.605173 0.632659
0.017816 970726160.128716 0.668782 745273583.948949 0.635476
0.018516 920628182.075939 0.673138 718500250.394139 0.639525
0.019242 871364973.355915 0.677173 689808431.974045 0.643674
0.019998 823423757.112715 0.680829 665101297.834179 0.648348
0.020783 777219521.453017 0.684053 648028126.672035 0.654431
0.021598 733068218.243843 0.686791 631341156.514756 0.660265
0.022446 691213703.106785 0.689006 596368338.647156 0.662258
0.023327 651741383.839402 0.690668 559081338.240588 0.663962
0.024243 614649396.263240 0.691766 523811523.840246 0.665665
0.025194 579828746.643839 0.692310 489767274.511132 0.663676
0.026183 547036514.126675 0.692325 460141979.750303 0.660070
0.027211 516002229.730896 0.691880 431504240.380777 0.656373
0.028279 486350390.928450 0.691063 406734138.242406 0.655260
0.029389 457673061.073946 0.689999 383772703.260227 0.654507
0.030543 429572500.945319 0.688843 356471892.483218 0.651445
0.031742 401687738.124780 0.687777 328561320.045621 0.647436
0.032988 373757745.068313 0.687002 303786698.453125 0.644122
0.034282 345652472.425929 0.686725 283952690.268387 0.644593
0.035628 317398596.469123 0.687144 265557485.642404 0.647250
0.037027 289190115.191227 0.688421 248861707.862493 0.658006
0.038480 261416423.812224 0.690632 237171578.574088 0.688951
0.039990 234574027.784935 0.693766 232103165.336775 0.744781
0.041560 209223615.250592 0.697701 230626178.966864 0.819779
0.043191 185913251.491019 0.702198 223420171.877309 0.883802
0.044887 165098905.311342 0.706915 204208730.042615 0.900762
0.046649 147088862.204893 0.711452 174323082.113943 0.855711
0.048480 132008078.750727 0.715423 141814392.477175 0.773051
0.050383 119765232.270601 0.718539 117986043.274495 0.701594
0.052360 110067865.291455 0.720678 102855195.819028 0.660198
0.054416 102440844.993636 0.721932 92528528.464502 0.640912
0.056551 96257203.577565 0.722600 84098237.703113 0.631199
0.058771 90801147.890079 0.723147 77922523.145745 0.629695
0.061078 85344189.662997 0.724125 72715343.385245 0.634568
0.063476 79302173.887575 0.725993 69984571.035864 0.667543
0.065967 72383175.648349 0.728967 73326694.002596 0.768896
0.068557 64666875.328736 0.732900 84484874.505162 0.978991
0.071248 56580707.733087 0.737219 92761441.840052 1.195686
0.074044 48738270.859165 0.741042 87776315.443077 1.265390
0.076951 41718502.786237 0.743434 71172033.833505 1.156472
0.079971 35866905.074583 0.743750 50391223.510558 0.919834
0.083110 31204777.167351 0.741936 37360904.544967 0.767975
0.086372 27497680.104918 0.738645 31204836.041306 0.717733
0.089763 24392631.015816 0.735150 28547027.909454 0.731560
0.093286 21573519.921734 0.732965 29252169.004919 0.833623
0.096948 18880989.837697 0.733255 33952576.498111 1.080334
0.100753 16345234.446132 0.736166 36375291.544304 1.287900
0.104708 14119100.777097 0.740539 34414250.764466 1.351510
0.108818 12340332.361108 0.744659 28016842.042498 1.222875
0.113089 11026268.821730 0.747457 19489146.267329 0.938692
0.117528 10046193.311394 0.749118 15144933.035384 0.798973
0.122142 9171788.027848 0.750599 14376190.748814 0.830493
0.126936 8204978.810527 0.752592 16238704.407972 1.040282
0.131918 7100290.317267 0.754724 18857831.939960 1.343732
0.137097 5980021.022605 0.755748 18380675.196911 1.462971
0.142478 4999506.403023 0.754732 14877774.320076 1.323377
0.148070 4222854.224217 0.752267 11899494.578470 1.180309
0.153883 3617000.371407 0.750367 10685574.882217 1.177339
0.159923 3123160.801969 0.750840 10579908.988387 1.293880
0.166200 2712368.387060 0.753570 10085409.477380 1.366163
0.172724 2380725.957057 0.756756 8749717.249146 1.302059
0.179504 2110089.204545 0.759147 7341211.141631 1.198429
0.186550 1859242.463636 0.760808 7003802.761469 1.257497
0.193872 1598714.453673 0.761743 7513391.150343 1.485273


==> plots/Fig1/SCspline_rel12.2.00_alpha.0.60.z0.txt <==
0.010000 1470857715.067877 0.595996 1221896132.051884 0.617801
0.010393 1464885262.909113 0.600281 1198689014.169748 0.610668
0.010800 1454354386.033134 0.604709 1181219807.336639 0.603099
0.011224 1439209241.982159 0.609272 1145783561.833168 0.599227
0.011665 1419480737.315952 0.613965 1085292294.959193 0.596708
0.012123 1395256568.161292 0.618784 1014935673.231638 0.591898
0.012599 1366654396.167996 0.623709 944221471.864967 0.588347
0.013093 1333903171.224264 0.628734 867475213.288670 0.586176
0.013607 1297286506.297460 0.633830 842909031.122516 0.594255
0.014141 1257203061.702050 0.638976 903238879.006526 0.615698
0.014696 1214056179.178713 0.644138 982000187.368487 0.634654
0.015273 1168324016.398201 0.649279 976347161.397260 0.641585
0.015873 1120536484.720364 0.654361 877928536.989025 0.636207
0.016496 1071275023.557739 0.659339 796350435.364081 0.631534
0.017143 1021142731.325281 0.664165 770005499.098442 0.634225
0.017816 970726160.128716 0.668782 746894068.810540 0.636858
0.018516 920628182.075939 0.673138 719766041.380594 0.640652
0.019242 871364973.355915 0.677173 690703611.275711 0.644509
0.019998 823423757.112715 0.680829 665631665.641390 0.648865
0.020783 777219521.453017 0.684053 648195290.786050 0.654600
0.021598 733068218.243843 0.686791 631232349.013818 0.660151
0.022446 691213703.106785 0.689006 595949617.232367 0.661793
0.023327 651741383.839402 0.690668 558308680.861268 0.663044
0.024243 614649396.263240 0.691766 522712822.805887 0.664269
0.025194 579828746.643839 0.692310 488412898.142151 0.661840
0.026183 547036514.126675 0.692325 458625568.642615 0.657895
0.027211 516002229.730896 0.691880 430136622.064928 0.654293
0.028279 486350390.928450 0.691063 405862363.921642 0.653855
0.029389 457673061.073946 0.689999 383770072.925377 0.654503
0.030543 429572500.945319 0.688843 357689670.594645 0.653670
0.031742 401687738.124780 0.687777 331183806.799521 0.652604
0.032988 373757745.068313 0.687002 307626552.555809 0.652264
0.034282 345652472.425929 0.686725 288043317.121025 0.653879
0.035628 317398596.469123 0.687144 269015038.535325 0.655677
0.037027 289190115.191227 0.688421 248541448.631962 0.657159
0.038480 261416423.812224 0.690632 227435017.285977 0.660668
0.039990 234574027.784935 0.693766 207139643.747029 0.664677
0.041560 209223615.250592 0.697701 188378571.650661 0.669607
0.043191 185913251.491019 0.702198 170691852.258391 0.675220
0.044887 165098905.311342 0.706915 154362978.726448 0.680893
0.046649 147088862.204893 0.711452 139812736.165008 0.686308
0.048480 132008078.750727 0.715423 127006363.891105 0.692330
0.050383 119765232.270601 0.718539 117813606.388258 0.700568
0.052360 110067865.291455 0.720678 110475220.583032 0.709109
0.054416 102440844.993636 0.721932 103685548.763122 0.718192
0.056551 96257203.577565 0.722600 96788136.695489 0.726443
0.058771 90801147.890079 0.723147 91006092.309288 0.735423
0.061078 85344189.662997 0.724125 85399666.994840 0.745261
0.063476 79302173.887575 0.725993 79337338.729501 0.756754
0.065967 72383175.648349 0.728967 73272801.304118 0.768331
0.068557 64666875.328736 0.732900 67311675.838404 0.779992
0.071248 56580707.733087 0.737219 61436195.563839 0.791907
0.074044 48738270.859165 0.741042 55750019.810118 0.803696
0.076951 41718502.786237 0.743434 50160055.989630 0.815049
0.079971 35866905.074583 0.743750 45362460.655902 0.828040
0.083110 31204777.167351 0.741936 41012227.848646 0.843030
0.086372 27497680.104918 0.738645 37395623.301145 0.860126
0.089763 24392631.015816 0.735150 34331589.361187 0.879797
0.093286 21573519.921734 0.732965 31632848.722933 0.901467
0.096948 18880989.837697 0.733255 29032202.482149 0.923773
0.100753 16345234.446132 0.736166 26732574.704884 0.946491
0.104708 14119100.777097 0.740539 24698401.259119 0.969951
0.108818 12340332.361108 0.744659 22772149.234669 0.993955
0.113089 11026268.821730 0.747457 21155506.554313 1.018952
0.117528 10046193.311394 0.749118 19808777.453635 1.045015
0.122142 9171788.027848 0.750599 18558103.781414 1.072076
0.126936 8204978.810527 0.752592 17166511.161666 1.099719
0.131918 7100290.317267 0.754724 15817354.724021 1.127080
0.137097 5980021.022605 0.755748 14495441.679081 1.153734
0.142478 4999506.403023 0.754732 13257455.117980 1.179249
0.148070 4222854.224217 0.752267 12132901.330553 1.203460
0.153883 3617000.371407 0.750367 11135656.640562 1.226929
0.159923 3123160.801969 0.750840 10235708.458941 1.251786
0.166200 2712368.387060 0.753570 9444195.244933 1.279305
0.172724 2380725.957057 0.756756 8784358.844245 1.307214
0.179504 2110089.204545 0.759147 8162907.429001 1.332568
0.186550 1859242.463636 0.760808 7550847.264371 1.355716
0.193872 1598714.453673 0.761743 6988321.496310 1.381476


==> plots/Fig1/n.txt <==
0.010000 0.325528
0.010393 0.299435
0.010800 0.271755
0.011224 0.242209
0.011665 0.211811
0.012123 0.180050
0.012599 0.147226
0.013093 0.112058
0.013607 0.075208
0.014141 0.036854
0.014696 -0.003469
0.015273 -0.023294
0.015873 -0.066710
0.016496 -0.112117
0.017143 -0.158471
0.017816 -0.207762
0.018516 -0.259118
0.019242 -0.311719
0.019998 -0.367784
0.020783 -0.424368
0.021598 -0.483133
0.022446 -0.542983
0.023327 -0.604161
0.024243 -0.666190
0.025194 -0.727827
0.026183 -0.758584
0.027211 -0.818273
0.028279 -0.876475
0.029389 -0.930977
0.030543 -0.981178
0.031742 -1.025102
0.032988 -1.061498
0.034282 -1.088818
0.035628 -1.105230
0.037027 -1.109291
0.038480 -1.100376
0.039990 -1.077286
0.041560 -1.041137
0.043191 -1.017731
0.044887 -0.963812
0.046649 -0.902362
0.048480 -0.837325
0.050383 -0.774253
0.052360 -0.720770
0.054416 -0.684143
0.056551 -0.672321
0.058771 -0.690857
0.061078 -0.746852
0.063476 -0.842176
0.065967 -0.976789
0.068557 -1.147343
0.071248 -1.243319
0.074044 -1.449588
0.076951 -1.659809
0.079971 -1.852325
0.083110 -2.001175
0.086372 -2.077774
0.089763 -2.059524
0.093286 -1.932784
0.096948 -1.705546
0.100753 -1.414479
0.104708 -1.118622
0.108818 -0.895282
0.113089 -0.810204
0.117528 -0.906069
0.122142 -1.024088
0.126936 -1.373072
0.131918 -1.809784
0.137097 -2.223099
0.142478 -2.478433
0.148070 -2.469984
0.153883 -2.165436
0.159923 -1.668318
0.166200 -1.203835
0.172724 -1.012151
0.179504 -1.208692
0.186550 -1.713479
0.193872 -2.268206
0.201482 -2.465043
0.209391 -2.534270
0.217610 -2.155098
0.226151 -1.605273
0.235028 -1.330808
0.244254 -1.561709
0.253841 -2.091371
0.263805 -2.439836
0.274160 -2.290796
0.284921 -1.844448
0.296105 -1.643952
0.307728 -1.914720
0.319807 -2.278971
0.332360 -2.331166
0.345406 -2.122962
0.358964 -1.882718
0.373054 -1.998513
0.387697 -2.233482
0.402915 -2.191835
0.418731 -2.036683
0.435167 -2.105112
0.452248 -2.224468


==> plots/Fig1/splinevalues2.dat <==
  1.00000005E-03  0.89999998    
  2.00000009E-03  0.84500003    
  3.00000003E-03  0.77901614    
  4.00000019E-03  0.71395093    
  5.00000035E-03  0.64899993    
  6.00000052E-03  0.58299994    
  7.00000068E-03  0.51699996    
  8.00000038E-03  0.45199999    
  9.00000054E-03  0.37899995    
  1.00000007E-02  0.32550794    
  1.10000009E-02  0.27029097    
  1.20000010E-02  0.20708515    
  1.30000012E-02  0.13789006    
  1.40000014E-02  6.47052154E-02
  1.50000015E-02 -1.04697943E-02
  1.60000008E-02 -8.56353715E-02
  1.70000009E-02 -0.15879212    
  1.80000011E-02 -0.22830644    
  1.90000013E-02 -0.29396603    
  2.00000014E-02 -0.35590327    
  2.10000016E-02 -0.41425046    
  2.20000017E-02 -0.46914011    
  2.30000019E-02 -0.52070451    
  2.40000021E-02 -0.56907612    
  2.50000022E-02 -0.61438727    
  2.60000024E-02 -0.65677041    
  2.70000026E-02 -0.69635791    
  2.80000027E-02 -0.73328209    
  2.90000029E-02 -0.76767546    
  3.00000031E-02 -0.79967028    
  3.10000032E-02 -0.82939905    
  3.20000015E-02 -0.85699403    
  3.29999998E-02 -0.88258773    
  3.39999981E-02 -0.90631247    
  3.49999964E-02 -0.92830074    
  3.59999947E-02 -0.94868475    
  3.69999930E-02 -0.96759701    
  3.79999913E-02 -0.98517001    
  3.89999896E-02  -1.0015359    
  3.99999879E-02  -1.0168272    
  4.09999862E-02  -1.0311764    
  4.19999845E-02  -1.0447156    
  4.29999828E-02  -1.0575775    
  4.39999811E-02  -1.0698944    
  4.49999794E-02  -1.0817986    
  4.59999777E-02  -1.0934224    
  4.69999760E-02  -1.1048985    
  4.79999743E-02  -1.1163387    
  4.89999726E-02  -1.1277611    
  4.99999709E-02  -1.1391563    
  5.09999692E-02  -1.1505150    
  5.19999675E-02  -1.1618273    
  5.29999658E-02  -1.1730844    
  5.39999641E-02  -1.1842766    
  5.49999624E-02  -1.1953944    
  5.59999608E-02  -1.2064284    
  5.69999591E-02  -1.2173693    
  5.79999574E-02  -1.2282078    
  5.89999557E-02  -1.2389342    
  5.99999540E-02  -1.2495393    
  6.09999523E-02  -1.2600135    
  6.19999506E-02  -1.2703475    
  6.29999489E-02  -1.2805318    
  6.39999509E-02  -1.2905571    
  6.49999529E-02  -1.3004141    
  6.59999549E-02  -1.3100930    
  6.69999570E-02  -1.3195847    
  6.79999590E-02  -1.3288797    
  6.89999610E-02  -1.3379686    
  6.99999630E-02  -1.3468421    
  7.09999651E-02  -1.3554903    
  7.19999671E-02  -1.3639045    
  7.29999691E-02  -1.3720824    
  7.39999712E-02  -1.3800318    
  7.49999732E-02  -1.3877616    
  7.59999752E-02  -1.3952804    
  7.69999772E-02  -1.4025966    
  7.79999793E-02  -1.4097192    
  7.89999813E-02  -1.4166567    
  7.99999833E-02  -1.4234178    
  8.09999853E-02  -1.4300113    
  8.19999874E-02  -1.4364456    
  8.29999894E-02  -1.4427294    
  8.39999914E-02  -1.4488716    
  8.49999934E-02  -1.4548806    
  8.59999955E-02  -1.4607652    
  8.69999975E-02  -1.4665340    
  8.79999995E-02  -1.4721957    
  8.90000015E-02  -1.4777591    
  9.00000036E-02  -1.4832325    
  9.10000056E-02  -1.4886248    
  9.20000076E-02  -1.4939449    
  9.30000097E-02  -1.4992009    
  9.40000117E-02  -1.5044019    
  9.50000137E-02  -1.5095565    
  9.60000157E-02  -1.5146731    
  9.70000178E-02  -1.5197607    
  9.80000198E-02  -1.5248278    
  9.90000218E-02  -1.5298830    
  0.10000002      -1.5349345    
  0.10100003      -1.5399824    
  0.10200003      -1.5450226    
  0.10300003      -1.5500504    
  0.10400003      -1.5550612    
  0.10500003      -1.5600506    
  0.10600004      -1.5650139    
  0.10700004      -1.5699468    
  0.10800004      -1.5748446    
  0.10900004      -1.5797029    
  0.11000004      -1.5845170    
  0.11100005      -1.5892825    
  0.11200005      -1.5939949    
  0.11300005      -1.5986495    
  0.11400005      -1.6032419    
  0.11500005      -1.6077676    
  0.11600006      -1.6122218    
  0.11700006      -1.6166005    
  0.11800006      -1.6208988    
  0.11900006      -1.6251121    
  0.12000006      -1.6292361    
  0.12100007      -1.6332661    
  0.12200007      -1.6371976    
  0.12300007      -1.6410263    
  0.12400007      -1.6447473    
  0.12500007      -1.6483563    
  0.12600008      -1.6518488    
  0.12700008      -1.6552200    
  0.12800008      -1.6584657    
  0.12900008      -1.6615813    
  0.13000008      -1.6645621    
  0.13100009      -1.6674051    
  0.13200009      -1.6701161    
  0.13300009      -1.6727033    
  0.13400009      -1.6751751    
  0.13500009      -1.6775402    
  0.13600010      -1.6798068    
  0.13700010      -1.6819838    
  0.13800010      -1.6840792    
  0.13900010      -1.6861018    
  0.14000010      -1.6880598    
  0.14100011      -1.6899620    
  0.14200011      -1.6918166    
  0.14300011      -1.6936322    
  0.14400011      -1.6954173    
  0.14500012      -1.6971802    
  0.14600012      -1.6989294    
  0.14700012      -1.7006737    
  0.14800012      -1.7024213    
  0.14900012      -1.7041806    
  0.15000013      -1.7059602    
  0.15100013      -1.7077686    
  0.15200013      -1.7096140    
  0.15300013      -1.7115053    
  0.15400013      -1.7134507    
  0.15500014      -1.7154588    
  0.15600014      -1.7175379    
  0.15700014      -1.7196966    
  0.15800014      -1.7219434    
  0.15900014      -1.7242867    
  0.16000015      -1.7267349    
  0.16100015      -1.7292916    
  0.16200015      -1.7319510    
  0.16300015      -1.7347062    
  0.16400015      -1.7375503    
  0.16500016      -1.7404766    
  0.16600016      -1.7434781    
  0.16700016      -1.7465479    
  0.16800016      -1.7496797    
  0.16900016      -1.7528659    
  0.17000017      -1.7561002    
  0.17100017      -1.7593755    
  0.17200017      -1.7626851    
  0.17300017      -1.7660220    
  0.17400017      -1.7693795    
  0.17500018      -1.7727505    
  0.17600018      -1.7761285    
  0.17700018      -1.7795067    
  0.17800018      -1.7828777    
  0.17900018      -1.7862353    
  0.18000019      -1.7895724    
  0.18100019      -1.7928818    
  0.18200019      -1.7961574    
  0.18300019      -1.7993917    
  0.18400019      -1.8025783    
  0.18500020      -1.8057104    
  0.18600020      -1.8087866    
  0.18700020      -1.8118085    
  0.18800020      -1.8147780    
  0.18900020      -1.8176970    
  0.19000021      -1.8205673    
  0.19100021      -1.8233907    
  0.19200021      -1.8261693    
  0.19300021      -1.8289046    
  0.19400021      -1.8315986    
  0.19500022      -1.8342533    
  0.19600022      -1.8368704    
  0.19700022      -1.8394518    
  0.19800022      -1.8419993    
  0.19900022      -1.8445148    
  0.20000023      -1.8470001    
  0.20100023      -1.8494570    
  0.20200023      -1.8518877    
  0.20300023      -1.8542936    
  0.20400023      -1.8566768    
  0.20500024      -1.8590389    
  0.20600024      -1.8613822    
  0.20700024      -1.8637083    
  0.20800024      -1.8660188    
  0.20900024      -1.8683159    
  0.21000025      -1.8706015    
  0.21100025      -1.8728771    
  0.21200025      -1.8751448    
  0.21300025      -1.8774065    
  0.21400025      -1.8796638    
  0.21500026      -1.8819189    
  0.21600026      -1.8841733    
  0.21700026      -1.8864290    
  0.21800026      -1.8886880    
  0.21900027      -1.8909519    
  0.22000027      -1.8932226    
  0.22100027      -1.8955013    
  0.22200027      -1.8977871    
  0.22300027      -1.9000794    
  0.22400028      -1.9023771    
  0.22500028      -1.9046798    
  0.22600028      -1.9069861    
  0.22700028      -1.9092956    
  0.22800028      -1.9116070    
  0.22900029      -1.9139200    
  0.23000029      -1.9162335    
  0.23100029      -1.9185466    
  0.23200029      -1.9208585    
  0.23300029      -1.9231682    
  0.23400030      -1.9254752    
  0.23500030      -1.9277784    
  0.23600030      -1.9300770    
  0.23700030      -1.9323703    
  0.23800030      -1.9346572    
  0.23900031      -1.9369371    
  0.24000031      -1.9392090    
  0.24100031      -1.9414722    
  0.24200031      -1.9437256    
  0.24300031      -1.9459687    
  0.24400032      -1.9482005    
  0.24500032      -1.9504200    
  0.24600032      -1.9526266    
  0.24700032      -1.9548193    
  0.24800032      -1.9569974    
  0.24900033      -1.9591599    
  0.25000033      -1.9613060    
  0.25100031      -1.9634349    
  0.25200030      -1.9655457    
  0.25300029      -1.9676377    
  0.25400028      -1.9697105    
  0.25500026      -1.9717634    
  0.25600025      -1.9737960    
  0.25700024      -1.9758078    
  0.25800022      -1.9777985    
  0.25900021      -1.9797672    
  0.26000020      -1.9817138    
  0.26100019      -1.9836373    
  0.26200017      -1.9855378    
  0.26300016      -1.9874144    
  0.26400015      -1.9892668    
  0.26500013      -1.9910945    
  0.26600012      -1.9928967    
  0.26700011      -1.9946731    
  0.26800010      -1.9964235    
  0.26900008      -1.9981470    
  0.27000007      -1.9998432    
  0.27100006      -2.0015118    
  0.27200004      -2.0031521    
  0.27300003      -2.0047636    
  0.27400002      -2.0063457    
  0.27500001      -2.0078983    
  0.27599999      -2.0094204    
  0.27699998      -2.0109122    
  0.27799997      -2.0123723    
  0.27899995      -2.0138009    
  0.27999994      -2.0151970    
  0.28099993      -2.0165606    
  0.28199992      -2.0178909    
  0.28299990      -2.0191877    
  0.28399989      -2.0204499    
  0.28499988      -2.0216780    
  0.28599986      -2.0228734    
  0.28699985      -2.0240378    
  0.28799984      -2.0251741    
  0.28899983      -2.0262837    
  0.28999981      -2.0273693    
  0.29099980      -2.0284324    
  0.29199979      -2.0294750    
  0.29299977      -2.0304999    
  0.29399976      -2.0315084    
  0.29499975      -2.0325031    
  0.29599974      -2.0334861    
  0.29699972      -2.0344591    
  0.29799971      -2.0354245    
  0.29899970      -2.0363841    
  0.29999968      -2.0373404    
  0.30099967      -2.0382950    
  0.30199966      -2.0392504    
  0.30299965      -2.0402083    
  0.30399963      -2.0411711    
  0.30499962      -2.0421407    
  0.30599961      -2.0431194    
  0.30699959      -2.0441091    
  0.30799958      -2.0451117    
  0.30899957      -2.0461297    
  0.30999956      -2.0471649    
  0.31099954      -2.0482197    
  0.31199953      -2.0492957    
  0.31299952      -2.0503953    
  0.31399950      -2.0515203    
  0.31499949      -2.0526733    
  0.31599948      -2.0538559    
  0.31699947      -2.0550697    
  0.31799945      -2.0563121    
  0.31899944      -2.0575805    
  0.31999943      -2.0588722    
  0.32099941      -2.0601847    
  0.32199940      -2.0615146    
  0.32299939      -2.0628593    
  0.32399938      -2.0642159    
  0.32499936      -2.0655818    
  0.32599935      -2.0669544    
  0.32699934      -2.0683305    
  0.32799932      -2.0697074    
  0.32899931      -2.0710821    
  0.32999930      -2.0724521    
  0.33099928      -2.0738146    
  0.33199927      -2.0751667    
  0.33299926      -2.0765054    
  0.33399925      -2.0778284    
  0.33499923      -2.0791323    
  0.33599922      -2.0804145    
  0.33699921      -2.0816724    
  0.33799919      -2.0829031    
  0.33899918      -2.0841038    
  0.33999917      -2.0852716    
  0.34099916      -2.0864036    
  0.34199914      -2.0874972    
  0.34299913      -2.0885499    
  0.34399912      -2.0895581    
  0.34499910      -2.0905197    
  0.34599909      -2.0914314    
  0.34699908      -2.0922906    
  0.34799907      -2.0930948    
  0.34899905      -2.0938439    
  0.34999904      -2.0945425    
  0.35099903      -2.0951936    
  0.35199901      -2.0958016    
  0.35299900      -2.0963702    
  0.35399899      -2.0969033    
  0.35499898      -2.0974047    
  0.35599896      -2.0978782    
  0.35699895      -2.0983279    
  0.35799894      -2.0987573    
  0.35899892      -2.0991704    
  0.35999891      -2.0995715    
  0.36099890      -2.0999637    
  0.36199889      -2.1003513    
  0.36299887      -2.1007383    
  0.36399886      -2.1011281    
  0.36499885      -2.1015248    
  0.36599883      -2.1019325    
  0.36699882      -2.1023548    
  0.36799881      -2.1027956    
  0.36899880      -2.1032586    
  0.36999878      -2.1037481    
  0.37099877      -2.1042674    
  0.37199876      -2.1048207    
  0.37299874      -2.1054120    
  0.37399873      -2.1060448    
  0.37499872      -2.1067231    
  0.37599871      -2.1074510    
  0.37699869      -2.1082320    
  0.37799868      -2.1090703    
  0.37899867      -2.1099689    
  0.37999865      -2.1109264    
  0.38099864      -2.1119385    
  0.38199863      -2.1129994    
  0.38299862      -2.1141050    
  0.38399860      -2.1152499    
  0.38499859      -2.1164293    
  0.38599858      -2.1176383    
  0.38699856      -2.1188719    
  0.38799855      -2.1201255    
  0.38899854      -2.1213939    
  0.38999853      -2.1226726    
  0.39099851      -2.1239560    
  0.39199850      -2.1252398    
  0.39299849      -2.1265190    
  0.39399847      -2.1277883    
  0.39499846      -2.1290431    
  0.39599845      -2.1302786    
  0.39699844      -2.1314898    
  0.39799842      -2.1326718    
  0.39899841      -2.1338196    
  0.39999840      -2.1349282    
  0.40099838      -2.1359930    
  0.40199837      -2.1370087    
  0.40299836      -2.1379709    
  0.40399835      -2.1388743    
  0.40499833      -2.1397164    
  0.40599832      -2.1404989    
  0.40699831      -2.1412246    
  0.40799829      -2.1418960    
  0.40899828      -2.1425157    
  0.40999827      -2.1430864    
  0.41099826      -2.1436112    
  0.41199824      -2.1440918    
  0.41299823      -2.1445313    
  0.41399822      -2.1449325    
  0.41499820      -2.1452975    
  0.41599819      -2.1456294    
  0.41699818      -2.1459308    
  0.41799816      -2.1462040    
  0.41899815      -2.1464517    
  0.41999814      -2.1466770    
  0.42099813      -2.1468818    
  0.42199811      -2.1470692    
  0.42299810      -2.1472414    
  0.42399809      -2.1474016    
  0.42499807      -2.1475518    
  0.42599806      -2.1476951    
  0.42699805      -2.1478341    
  0.42799804      -2.1479712    
  0.42899802      -2.1481087    
  0.42999801      -2.1482501    
  0.43099800      -2.1483974    
  0.43199798      -2.1485534    
  0.43299797      -2.1487203    
  0.43399796      -2.1489015    
  0.43499795      -2.1490991    
  0.43599793      -2.1493156    
  0.43699792      -2.1495540    
  0.43799791      -2.1498170    
  0.43899789      -2.1501067    
  0.43999788      -2.1504259    
  0.44099787      -2.1507745    
  0.44199786      -2.1511521    
  0.44299784      -2.1515570    
  0.44399783      -2.1519885    
  0.44499782      -2.1524456    
  0.44599780      -2.1529267    
  0.44699779      -2.1534314    
  0.44799778      -2.1539583    
  0.44899777      -2.1545064    
  0.44999775      -2.1550746    
  0.45099774      -2.1556621    
  0.45199773      -2.1562674    
  0.45299771      -2.1568899    
  0.45399770      -2.1575282    
  0.45499769      -2.1581814    
  0.45599768      -2.1588485    
  0.45699766      -2.1595285    
  0.45799765      -2.1602199    
  0.45899764      -2.1609221    
  0.45999762      -2.1616340    
  0.46099761      -2.1623542    
  0.46199760      -2.1630821    
  0.46299759      -2.1638165    
  0.46399757      -2.1645560    
  0.46499756      -2.1653001    
  0.46599755      -2.1660473    
  0.46699753      -2.1667967    
  0.46799752      -2.1675475    
  0.46899751      -2.1682980    
  0.46999750      -2.1690478    
  0.47099748      -2.1697965    
  0.47199747      -2.1705432    
  0.47299746      -2.1712883    
  0.47399744      -2.1720316    
  0.47499743      -2.1727731    
  0.47599742      -2.1735127    
  0.47699741      -2.1742501    
  0.47799739      -2.1749854    
  0.47899738      -2.1757183    
  0.47999737      -2.1764488    
  0.48099735      -2.1771767    
  0.48199734      -2.1779022    
  0.48299733      -2.1786246    
  0.48399732      -2.1793444    
  0.48499730      -2.1800613    
  0.48599729      -2.1807749    
  0.48699728      -2.1814857    
  0.48799726      -2.1821930    
  0.48899725      -2.1828969    
  0.48999724      -2.1835973    
  0.49099723      -2.1842940    
  0.49199721      -2.1849871    
  0.49299720      -2.1856763    
  0.49399719      -2.1863616    
  0.49499717      -2.1870432    
  0.49599716      -2.1877201    
  0.49699715      -2.1883929    
  0.49799713      -2.1890616    
  0.49899712      -2.1897256    
  0.49999711      -2.1903851    
  0.50099713      -2.1910400    
  0.50199711      -2.1916900    
  0.50299710      -2.1923351    
  0.50399709      -2.1929753    
  0.50499707      -2.1936102    
  0.50599706      -2.1942401    
  0.50699705      -2.1948645    
  0.50799704      -2.1954834    
  0.50899702      -2.1960969    
  0.50999701      -2.1967049    
  0.51099700      -2.1973076    
  0.51199698      -2.1979048    
  0.51299697      -2.1984968    
  0.51399696      -2.1990836    
  0.51499695      -2.1996651    
  0.51599693      -2.2002416    
  0.51699692      -2.2008128    
  0.51799691      -2.2013791    
  0.51899689      -2.2019403    
  0.51999688      -2.2024968    
  0.52099687      -2.2030482    
  0.52199686      -2.2035947    
  0.52299684      -2.2041366    
  0.52399683      -2.2046735    
  0.52499682      -2.2052059    
  0.52599680      -2.2057338    
  0.52699679      -2.2062569    
  0.52799678      -2.2067757    
  0.52899677      -2.2072897    
  0.52999675      -2.2077994    
  0.53099674      -2.2083046    
  0.53199673      -2.2088058    
  0.53299671      -2.2093024    
  0.53399670      -2.2097950    
  0.53499669      -2.2102833    
  0.53599668      -2.2107675    
  0.53699666      -2.2112477    
  0.53799665      -2.2117236    
  0.53899664      -2.2121959    
  0.53999662      -2.2126639    
  0.54099661      -2.2131283    
  0.54199660      -2.2135887    
  0.54299659      -2.2140455    
  0.54399657      -2.2144985    
  0.54499656      -2.2149479    
  0.54599655      -2.2153935    
  0.54699653      -2.2158356    
  0.54799652      -2.2162745    
  0.54899651      -2.2167094    
  0.54999650      -2.2171412    
  0.55099648      -2.2175696    
  0.55199647      -2.2179947    
  0.55299646      -2.2184165    
  0.55399644      -2.2188351    
  0.55499643      -2.2192507    
  0.55599642      -2.2196629    
  0.55699641      -2.2200723    
  0.55799639      -2.2204785    
  0.55899638      -2.2208819    
  0.55999637      -2.2212822    
  0.56099635      -2.2216797    
  0.56199634      -2.2220745    
  0.56299633      -2.2224665    
  0.56399632      -2.2228560    
  0.56499630      -2.2232425    
  0.56599629      -2.2236266    
  0.56699628      -2.2240081    
  0.56799626      -2.2243872    
  0.56899625      -2.2247636    
  0.56999624      -2.2251377    
  0.57099622      -2.2255096    
  0.57199621      -2.2258792    
  0.57299620      -2.2262466    
  0.57399619      -2.2266116    
  0.57499617      -2.2269745    
  0.57599616      -2.2273355    
  0.57699615      -2.2276943    
  0.57799613      -2.2280512    
  0.57899612      -2.2284060    
  0.57999611      -2.2287591    
  0.58099610      -2.2291102    
  0.58199608      -2.2294598    
  0.58299607      -2.2298071    
  0.58399606      -2.2301533    
  0.58499604      -2.2304976    
  0.58599603      -2.2308404    
  0.58699602      -2.2311816    
  0.58799601      -2.2315214    
  0.58899599      -2.2318597    
  0.58999598      -2.2321968    
  0.59099597      -2.2325325    
  0.59199595      -2.2328668    
  0.59299594      -2.2331998    
  0.59399593      -2.2335320    
  0.59499592      -2.2338626    
  0.59599590      -2.2341924    
  0.59699589      -2.2345209    
  0.59799588      -2.2348485    
  0.59899586      -2.2351749    
  0.59999585      -2.2355003    
  0.60099584      -2.2358246    
  0.60199583      -2.2361479    
  0.60299581      -2.2364702    
  0.60399580      -2.2367914    
  0.60499579      -2.2371116    
  0.60599577      -2.2374308    
  0.60699576      -2.2377491    
  0.60799575      -2.2380662    
  0.60899574      -2.2383826    
  0.60999572      -2.2386980    
  0.61099571      -2.2390125    
  0.61199570      -2.2393260    
  0.61299568      -2.2396386    
  0.61399567      -2.2399502    
  0.61499566      -2.2402611    
  0.61599565      -2.2405708    
  0.61699563      -2.2408800    
  0.61799562      -2.2411880    
  0.61899561      -2.2414956    
  0.61999559      -2.2418020    
  0.62099558      -2.2421076    
  0.62199557      -2.2424126    
  0.62299556      -2.2427166    
  0.62399554      -2.2430198    
  0.62499553      -2.2433224    
  0.62599552      -2.2436242    
  0.62699550      -2.2439253    
  0.62799549      -2.2442255    
  0.62899548      -2.2445250    
  0.62999547      -2.2448239    
  0.63099545      -2.2451222    
  0.63199544      -2.2454195    
  0.63299543      -2.2457161    
  0.63399541      -2.2460122    
  0.63499540      -2.2463076    
  0.63599539      -2.2466025    
  0.63699538      -2.2468967    
  0.63799536      -2.2471902    
  0.63899535      -2.2474833    
  0.63999534      -2.2477756    
  0.64099532      -2.2480674    
  0.64199531      -2.2483585    
  0.64299530      -2.2486491    
  0.64399529      -2.2489390    
  0.64499527      -2.2492287    
  0.64599526      -2.2495179    
  0.64699525      -2.2498064    
  0.64799523      -2.2500942    
  0.64899522      -2.2503817    
  0.64999521      -2.2506688    
  0.65099519      -2.2509553    
  0.65199518      -2.2512414    
  0.65299517      -2.2515271    
  0.65399516      -2.2518122    
  0.65499514      -2.2520971    
  0.65599513      -2.2523816    
  0.65699512      -2.2526655    
  0.65799510      -2.2529492    
  0.65899509      -2.2532325    
  0.65999508      -2.2535152    
  0.66099507      -2.2537978    
  0.66199505      -2.2540801    
  0.66299504      -2.2543619    
  0.66399503      -2.2546434    
  0.66499501      -2.2549245    
  0.66599500      -2.2552056    
  0.66699499      -2.2554862    
  0.66799498      -2.2557666    
  0.66899496      -2.2560468    
  0.66999495      -2.2563269    
  0.67099494      -2.2566066    
  0.67199492      -2.2568860    
  0.67299491      -2.2571652    
  0.67399490      -2.2574441    
  0.67499489      -2.2577231    
  0.67599487      -2.2580018    
  0.67699486      -2.2582803    
  0.67799485      -2.2585588    
  0.67899483      -2.2588370    
  0.67999482      -2.2591150    
  0.68099481      -2.2593932    
  0.68199480      -2.2596710    
  0.68299478      -2.2599490    
  0.68399477      -2.2602265    
  0.68499476      -2.2605045    
  0.68599474      -2.2607820    
  0.68699473      -2.2610598    
  0.68799472      -2.2613375    
  0.68899471      -2.2616150    
  0.68999469      -2.2618930    
  0.69099468      -2.2621708    
  0.69199467      -2.2624488    
  0.69299465      -2.2627268    
  0.69399464      -2.2630050    
  0.69499463      -2.2632835    
  0.69599462      -2.2635620    
  0.69699460      -2.2638407    
  0.69799459      -2.2641196    
  0.69899458      -2.2643991    
  0.69999456      -2.2646785    
  0.70099455      -2.2649581    
  0.70199454      -2.2652380    
  0.70299453      -2.2655184    
  0.70399451      -2.2657988    
  0.70499450      -2.2660797    
  0.70599449      -2.2663608    
  0.70699447      -2.2666421    
  0.70799446      -2.2669237    
  0.70899445      -2.2672055    
  0.70999444      -2.2674875    
  0.71099442      -2.2677698    
  0.71199441      -2.2680523    
  0.71299440      -2.2683353    
  0.71399438      -2.2686183    
  0.71499437      -2.2689016    
  0.71599436      -2.2691851    
  0.71699435      -2.2694690    
  0.71799433      -2.2697530    
  0.71899432      -2.2700372    
  0.71999431      -2.2703216    
  0.72099429      -2.2706063    
  0.72199428      -2.2708912    
  0.72299427      -2.2711763    
  0.72399426      -2.2714617    
  0.72499424      -2.2717474    
  0.72599423      -2.2720332    
  0.72699422      -2.2723191    
  0.72799420      -2.2726052    
  0.72899419      -2.2728918    
  0.72999418      -2.2731783    
  0.73099416      -2.2734652    
  0.73199415      -2.2737522    
  0.73299414      -2.2740393    
  0.73399413      -2.2743268    
  0.73499411      -2.2746143    
  0.73599410      -2.2749021    
  0.73699409      -2.2751901    
  0.73799407      -2.2754784    
  0.73899406      -2.2757666    
  0.73999405      -2.2760551    
  0.74099404      -2.2763438    
  0.74199402      -2.2766325    
  0.74299401      -2.2769217    
  0.74399400      -2.2772110    
  0.74499398      -2.2775004    
  0.74599397      -2.2777898    
  0.74699396      -2.2780797    
  0.74799395      -2.2783694    
  0.74899393      -2.2786596    
  0.74999392      -2.2789497    
  0.75099391      -2.2792399    
  0.75199389      -2.2795305    
  0.75299388      -2.2798212    
  0.75399387      -2.2801118    
  0.75499386      -2.2804029    
  0.75599384      -2.2806940    
  0.75699383      -2.2809851    
  0.75799382      -2.2812765    
  0.75899380      -2.2815681    
  0.75999379      -2.2818594    
  0.76099378      -2.2821512    
  0.76199377      -2.2824433    
  0.76299375      -2.2827351    
  0.76399374      -2.2830272    
  0.76499373      -2.2833195    
  0.76599371      -2.2836118    
  0.76699370      -2.2839043    
  0.76799369      -2.2841969    
  0.76899368      -2.2844894    
  0.76999366      -2.2847822    
  0.77099365      -2.2850752    
  0.77199364      -2.2853682    
  0.77299362      -2.2856612    
  0.77399361      -2.2859545    
  0.77499360      -2.2862477    
  0.77599359      -2.2865412    
  0.77699357      -2.2868345    
  0.77799356      -2.2871282    
  0.77899355      -2.2874217    
  0.77999353      -2.2877154    
  0.78099352      -2.2880094    
  0.78199351      -2.2883031    
  0.78299350      -2.2885971    
  0.78399348      -2.2888913    
  0.78499347      -2.2891853    
  0.78599346      -2.2894795    
  0.78699344      -2.2897737    
  0.78799343      -2.2900679    
  0.78899342      -2.2903624    
  0.78999341      -2.2906568    
  0.79099339      -2.2909513    
  0.79199338      -2.2912457    
  0.79299337      -2.2915404    
  0.79399335      -2.2918351    
  0.79499334      -2.2921298    
  0.79599333      -2.2924244    
  0.79699332      -2.2927191    
  0.79799330      -2.2930140    
  0.79899329      -2.2933090    
  0.79999328      -2.2936037    
  0.80099326      -2.2938986    
  0.80199325      -2.2941935    
  0.80299324      -2.2944884    
  0.80399323      -2.2947834    
  0.80499321      -2.2950785    
  0.80599320      -2.2953734    
  0.80699319      -2.2956686    
  0.80799317      -2.2959638    
  0.80899316      -2.2962587    
  0.80999315      -2.2965539    
  0.81099313      -2.2968490    
  0.81199312      -2.2971439    
  0.81299311      -2.2974391    
  0.81399310      -2.2977343    
  0.81499308      -2.2980292    
  0.81599307      -2.2983243    
  0.81699306      -2.2986195    
  0.81799304      -2.2989144    
  0.81899303      -2.2992096    
  0.81999302      -2.2995048    
  0.82099301      -2.2997997    
  0.82199299      -2.3000948    
  0.82299298      -2.3003898    
  0.82399297      -2.3006847    
  0.82499295      -2.3009796    
  0.82599294      -2.3012745    
  0.82699293      -2.3015695    
  0.82799292      -2.3018644    
  0.82899290      -2.3021593    
  0.82999289      -2.3024538    
  0.83099288      -2.3027487    
  0.83199286      -2.3030434    
  0.83299285      -2.3033381    
  0.83399284      -2.3036327    
  0.83499283      -2.3039272    
  0.83599281      -2.3042216    
  0.83699280      -2.3045161    
  0.83799279      -2.3048105    
  0.83899277      -2.3051047    
  0.83999276      -2.3053992    
  0.84099275      -2.3056934    
  0.84199274      -2.3059874    
  0.84299272      -2.3062816    
  0.84399271      -2.3065755    
  0.84499270      -2.3068695    
  0.84599268      -2.3071632    
  0.84699267      -2.3074572    
  0.84799266      -2.3077507    
  0.84899265      -2.3080444    
  0.84999263      -2.3083379    
  0.85099262      -2.3086314    
  0.85199261      -2.3089247    
  0.85299259      -2.3092179    
  0.85399258      -2.3095112    
  0.85499257      -2.3098042    
  0.85599256      -2.3100970    
  0.85699254      -2.3103900    
  0.85799253      -2.3106825    
  0.85899252      -2.3109751    
  0.85999250      -2.3112679    
  0.86099249      -2.3115602    
  0.86199248      -2.3118525    
  0.86299247      -2.3121448    
  0.86399245      -2.3124366    
  0.86499244      -2.3127286    
  0.86599243      -2.3130205    
  0.86699241      -2.3133121    
  0.86799240      -2.3136036    
  0.86899239      -2.3138952    
  0.86999238      -2.3141863    
  0.87099236      -2.3144774    
  0.87199235      -2.3147686    
  0.87299234      -2.3150594    
  0.87399232      -2.3153501    
  0.87499231      -2.3156407    
  0.87599230      -2.3159311    
  0.87699229      -2.3162212    
  0.87799227      -2.3165114    
  0.87899226      -2.3168013    
  0.87999225      -2.3170910    
  0.88099223      -2.3173809    
  0.88199222      -2.3176703    
  0.88299221      -2.3179595    
  0.88399220      -2.3182487    
  0.88499218      -2.3185377    
  0.88599217      -2.3188264    
  0.88699216      -2.3191152    
  0.88799214      -2.3194034    
  0.88899213      -2.3196917    
  0.88999212      -2.3199799    
  0.89099211      -2.3202677    
  0.89199209      -2.3205554    
  0.89299208      -2.3208430    
  0.89399207      -2.3211303    
  0.89499205      -2.3214173    
  0.89599204      -2.3217044    
  0.89699203      -2.3219910    
  0.89799201      -2.3222775    
  0.89899200      -2.3225639    
  0.89999199      -2.3228500    
  0.90099198      -2.3231359    
  0.90199196      -2.3234215    
  0.90299195      -2.3237071    
  0.90399194      -2.3239923    
  0.90499192      -2.3242774    
  0.90599191      -2.3245621    
  0.90699190      -2.3248467    
  0.90799189      -2.3251312    
  0.90899187      -2.3254151    
  0.90999186      -2.3256991    
  0.91099185      -2.3259828    
  0.91199183      -2.3262661    
  0.91299182      -2.3265493    
  0.91399181      -2.3268323    
  0.91499180      -2.3271151    
  0.91599178      -2.3273973    
  0.91699177      -2.3276796    
  0.91799176      -2.3279617    
  0.91899174      -2.3282433    
  0.91999173      -2.3285248    
  0.92099172      -2.3288059    
  0.92199171      -2.3290868    
  0.92299169      -2.3293676    
  0.92399168      -2.3296480    
  0.92499167      -2.3299282    
  0.92599165      -2.3302078    
  0.92699164      -2.3304875    
  0.92799163      -2.3307669    
  0.92899162      -2.3310459    
  0.92999160      -2.3313248    
  0.93099159      -2.3316031    
  0.93199158      -2.3318813    
  0.93299156      -2.3321593    
  0.93399155      -2.3324368    
  0.93499154      -2.3327141    
  0.93599153      -2.3329911    
  0.93699151      -2.3332679    
  0.93799150      -2.3335443    
  0.93899149      -2.3338206    
  0.93999147      -2.3340962    
  0.94099146      -2.3343718    
  0.94199145      -2.3346472    
  0.94299144      -2.3349218    
  0.94399142      -2.3351965    
  0.94499141      -2.3354709    
  0.94599140      -2.3357449    
  0.94699138      -2.3360183    
  0.94799137      -2.3362918    
  0.94899136      -2.3365645    
  0.94999135      -2.3368373    
  0.95099133      -2.3371096    
  0.95199132      -2.3373816    
  0.95299131      -2.3376532    
  0.95399129      -2.3379245    
  0.95499128      -2.3381956    
  0.95599127      -2.3384662    
  0.95699126      -2.3387365    
  0.95799124      -2.3390064    
  0.95899123      -2.3392758    
  0.95999122      -2.3395452    
  0.96099120      -2.3398142    
  0.96199119      -2.3400824    
  0.96299118      -2.3403509    
  0.96399117      -2.3406186    
  0.96499115      -2.3408859    
  0.96599114      -2.3411531    
  0.96699113      -2.3414197    
  0.96799111      -2.3416860    
  0.96899110      -2.3419521    
  0.96999109      -2.3422177    
  0.97099108      -2.3424828    
  0.97199106      -2.3427477    
  0.97299105      -2.3430121    
  0.97399104      -2.3432760    
  0.97499102      -2.3435397    
  0.97599101      -2.3438029    
  0.97699100      -2.3440659    
  0.97799098      -2.3443284    
  0.97899097      -2.3445904    
  0.97999096      -2.3448520    
  0.98099095      -2.3451133    
  0.98199093      -2.3453741    
  0.98299092      -2.3456347    
  0.98399091      -2.3458948    
  0.98499089      -2.3461542    
  0.98599088      -2.3464134    
  0.98699087      -2.3466723    
  0.98799086      -2.3469307    
  0.98899084      -2.3471887    
  0.98999083      -2.3474462    
  0.99099082      -2.3477032    
  0.99199080      -2.3479600    
  0.99299079      -2.3482163    
  0.99399078      -2.3484721    
  0.99499077      -2.3487272    
  0.99599075      -2.3489823    
  0.99699074      -2.3492367    
  0.99799073      -2.3494909    
  0.99899071      -2.3497446    
  0.99999070      -2.3499975    
   1.0009907      -2.3502502    
   1.0019908      -2.3505025    
   1.0029908      -2.3507543    
   1.0039909      -2.3510056    
   1.0049909      -2.3512566    
   1.0059910      -2.3515069    
   1.0069910      -2.3517568    
   1.0079911      -2.3520064    
   1.0089911      -2.3522556    
   1.0099912      -2.3525040    
   1.0109912      -2.3527522    
   1.0119913      -2.3529999    
   1.0129913      -2.3532469    
   1.0139914      -2.3534937    
   1.0149914      -2.3537400    
   1.0159914      -2.3539858    
   1.0169915      -2.3542311    
   1.0179915      -2.3544760    
   1.0189916      -2.3547204    
   1.0199916      -2.3549643    
   1.0209917      -2.3552077    
   1.0219917      -2.3554506    
   1.0229918      -2.3556931    
   1.0239918      -2.3559351    
   1.0249919      -2.3561766    
   1.0259919      -2.3564177    
   1.0269920      -2.3566582    
   1.0279920      -2.3568983    
   1.0289921      -2.3571379    
   1.0299921      -2.3573771    
   1.0309922      -2.3576157    
   1.0319922      -2.3578537    
   1.0329922      -2.3580914    
   1.0339923      -2.3583286    
   1.0349923      -2.3585651    
   1.0359924      -2.3588014    
   1.0369924      -2.3590369    
   1.0379925      -2.3592722    
   1.0389925      -2.3595068    
   1.0399926      -2.3597410    
   1.0409926      -2.3599746    
   1.0419927      -2.3602078    
   1.0429927      -2.3604405    
   1.0439928      -2.3606727    
   1.0449928      -2.3609045    
   1.0459929      -2.3611355    
   1.0469929      -2.3613663    
   1.0479929      -2.3615963    
   1.0489930      -2.3618259    
   1.0499930      -2.3620551    
   1.0509931      -2.3622837    
   1.0519931      -2.3625119    
   1.0529932      -2.3627396    
   1.0539932      -2.3629665    
   1.0549933      -2.3631933    
   1.0559933      -2.3634193    
   1.0569934      -2.3636448    
   1.0579934      -2.3638699    
   1.0589935      -2.3640943    
   1.0599935      -2.3643184    
   1.0609936      -2.3645418    
   1.0619936      -2.3647647    
   1.0629936      -2.3649871    
   1.0639937      -2.3652091    
   1.0649937      -2.3654304    
   1.0659938      -2.3656514    
   1.0669938      -2.3658717    
   1.0679939      -2.3660913    
   1.0689939      -2.3663106    
   1.0699940      -2.3665295    
   1.0709940      -2.3667476    
   1.0719941      -2.3669653    
   1.0729941      -2.3671823    
   1.0739942      -2.3673990    
   1.0749942      -2.3676150    
   1.0759943      -2.3678305    
   1.0769943      -2.3680456    
   1.0779943      -2.3682599    
   1.0789944      -2.3684740    
   1.0799944      -2.3686872    
   1.0809945      -2.3689001    
   1.0819945      -2.3691123    
   1.0829946      -2.3693240    
   1.0839946      -2.3695352    
   1.0849947      -2.3697457    
   1.0859947      -2.3699558    
   1.0869948      -2.3701653    
   1.0879948      -2.3703742    
   1.0889949      -2.3705826    
   1.0899949      -2.3707905    
   1.0909950      -2.3709977    
   1.0919950      -2.3712044    
   1.0929950      -2.3714106    
   1.0939951      -2.3716161    
   1.0949951      -2.3718214    
   1.0959952      -2.3720257    
   1.0969952      -2.3722298    
   1.0979953      -2.3724332    
   1.0989953      -2.3726358    
   1.0999954      -2.3728380    
   1.1009954      -2.3730397    
   1.1019955      -2.3732409    
   1.1029955      -2.3734415    
   1.1039956      -2.3736413    
   1.1049956      -2.3738408    
   1.1059957      -2.3740394    
   1.1069957      -2.3742378    
   1.1079957      -2.3744354    
   1.1089958      -2.3746324    
   1.1099958      -2.3748291    
   1.1109959      -2.3750248    
   1.1119959      -2.3752203    
   1.1129960      -2.3754151    
   1.1139960      -2.3756092    
   1.1149961      -2.3758028    
   1.1159961      -2.3759959    
   1.1169962      -2.3761883    
   1.1179962      -2.3763800    
   1.1189963      -2.3765714    
   1.1199963      -2.3767619    
   1.1209964      -2.3769519    
   1.1219964      -2.3771415    
   1.1229964      -2.3773303    
   1.1239965      -2.3775187    
   1.1249965      -2.3777063    
   1.1259966      -2.3778932    
   1.1269966      -2.3780797    
   1.1279967      -2.3782656    
   1.1289967      -2.3784509    
   1.1299968      -2.3786356    
   1.1309968      -2.3788197    
   1.1319969      -2.3790033    
   1.1329969      -2.3791862    
   1.1339970      -2.3793683    
   1.1349970      -2.3795500    
   1.1359971      -2.3797312    
   1.1369971      -2.3799114    
   1.1379972      -2.3800914    
   1.1389972      -2.3802707    
   1.1399972      -2.3804493    
   1.1409973      -2.3806272    
   1.1419973      -2.3808045    
   1.1429974      -2.3809814    
   1.1439974      -2.3811576    
   1.1449975      -2.3813331    
   1.1459975      -2.3815079    
   1.1469976      -2.3816822    
   1.1479976      -2.3818560    
   1.1489977      -2.3820291    
   1.1499977      -2.3822014    
   1.1509978      -2.3823731    
   1.1519978      -2.3825443    
   1.1529979      -2.3827150    
   1.1539979      -2.3828847    
   1.1549979      -2.3830540    
   1.1559980      -2.3832228    
   1.1569980      -2.3833907    
   1.1579981      -2.3835580    
   1.1589981      -2.3837249    
   1.1599982      -2.3838909    
   1.1609982      -2.3840563    
   1.1619983      -2.3842213    
   1.1629983      -2.3843853    
   1.1639984      -2.3845489    
   1.1649984      -2.3847120    
   1.1659985      -2.3848741    
   1.1669985      -2.3850358    
   1.1679986      -2.3851967    
   1.1689986      -2.3853571    
   1.1699986      -2.3855169    
   1.1709987      -2.3856759    
   1.1719987      -2.3858342    
   1.1729988      -2.3859921    
   1.1739988      -2.3861489    
   1.1749989      -2.3863056    
   1.1759989      -2.3864610    
   1.1769990      -2.3866162    
   1.1779990      -2.3867707    
   1.1789991      -2.3869245    
   1.1799991      -2.3870776    
   1.1809992      -2.3872302    
   1.1819992      -2.3873818    
   1.1829993      -2.3875329    
   1.1839993      -2.3876836    
   1.1849993      -2.3878334    
   1.1859994      -2.3879826    
   1.1869994      -2.3881309    
   1.1879995      -2.3882787    
   1.1889995      -2.3884261    
   1.1899996      -2.3885725    
   1.1909996      -2.3887184    
   1.1919997      -2.3888633    
   1.1929997      -2.3890078    
   1.1939998      -2.3891516    
   1.1949998      -2.3892949    
   1.1959999      -2.3894372    
   1.1969999      -2.3895788    
   1.1980000      -2.3897200    
   1.1990000      -2.3898604    
   1.2000000      -2.3900001    
   1.2010001      -2.3901391    
   1.2020001      -2.3902774    
   1.2030002      -2.3904152    
   1.2040002      -2.3905520    
   1.2050003      -2.3906884    
   1.2060003      -2.3908241    
   1.2070004      -2.3909593    
   1.2080004      -2.3910935    
   1.2090005      -2.3912272    
   1.2100005      -2.3913603    
   1.2110006      -2.3914928    
   1.2120006      -2.3916245    
   1.2130007      -2.3917556    
   1.2140007      -2.3918862    
   1.2150007      -2.3920162    
   1.2160008      -2.3921454    
   1.2170008      -2.3922739    
   1.2180009      -2.3924019    
   1.2190009      -2.3925295    
   1.2200010      -2.3926563    
   1.2210010      -2.3927827    
   1.2220011      -2.3929083    
   1.2230011      -2.3930333    
   1.2240012      -2.3931580    
   1.2250012      -2.3932817    
   1.2260013      -2.3934052    
   1.2270013      -2.3935280    
   1.2280014      -2.3936501    
   1.2290014      -2.3937716    
   1.2300014      -2.3938928    
   1.2310015      -2.3940134    
   1.2320015      -2.3941333    
   1.2330016      -2.3942528    
   1.2340016      -2.3943717    
   1.2350017      -2.3944900    
   1.2360017      -2.3946078    
   1.2370018      -2.3947251    
   1.2380018      -2.3948419    
   1.2390019      -2.3949583    
   1.2400019      -2.3950739    
   1.2410020      -2.3951893    
   1.2420020      -2.3953040    
   1.2430021      -2.3954182    
   1.2440021      -2.3955319    
   1.2450022      -2.3956451    
   1.2460022      -2.3957579    
   1.2470022      -2.3958702    
   1.2480023      -2.3959820    
   1.2490023      -2.3960934    
   1.2500024      -2.3962040    
   1.2510024      -2.3963144    
   1.2520025      -2.3964243    
   1.2530025      -2.3965337    
   1.2540026      -2.3966429    
   1.2550026      -2.3967514    
   1.2560027      -2.3968594    
   1.2570027      -2.3969672    
   1.2580028      -2.3970745    
   1.2590028      -2.3971813    
   1.2600029      -2.3972876    
   1.2610029      -2.3973937    
   1.2620029      -2.3974991    
   1.2630030      -2.3976042    
   1.2640030      -2.3977091    
   1.2650031      -2.3978133    
   1.2660031      -2.3979173    
   1.2670032      -2.3980207    
   1.2680032      -2.3981240    
   1.2690033      -2.3982267    
   1.2700033      -2.3983290    
   1.2710034      -2.3984311    
   1.2720034      -2.3985326    
   1.2730035      -2.3986337    
   1.2740035      -2.3987346    
   1.2750036      -2.3988352    
   1.2760036      -2.3989353    
   1.2770036      -2.3990352    
   1.2780037      -2.3991346    
   1.2790037      -2.3992336    
   1.2800038      -2.3993325    
   1.2810038      -2.3994308    
   1.2820039      -2.3995290    
   1.2830039      -2.3996267    
   1.2840040      -2.3997240    
   1.2850040      -2.3998210    
   1.2860041      -2.3999178    
   1.2870041      -2.4000144    
   1.2880042      -2.4001107    
   1.2890042      -2.4002066    
   1.2900043      -2.4003022    
   1.2910043      -2.4003975    
   1.2920043      -2.4004924    
   1.2930044      -2.4005873    
   1.2940044      -2.4006817    
   1.2950045      -2.4007759    
   1.2960045      -2.4008698    
   1.2970046      -2.4009635    
   1.2980046      -2.4010568    
   1.2990047      -2.4011500    
   1.3000047      -2.4012427    
   1.3010048      -2.4013355    
   1.3020048      -2.4014277    
   1.3030049      -2.4015200    
   1.3040049      -2.4016118    
   1.3050050      -2.4017036    
   1.3060050      -2.4017949    
   1.3070050      -2.4018862    
   1.3080051      -2.4019773    
   1.3090051      -2.4020679    
   1.3100052      -2.4021585    
   1.3110052      -2.4022489    
   1.3120053      -2.4023390    
   1.3130053      -2.4024291    
   1.3140054      -2.4025187    
   1.3150054      -2.4026084    
   1.3160055      -2.4026978    
   1.3170055      -2.4027872    
   1.3180056      -2.4028764    
   1.3190056      -2.4029653    
   1.3200057      -2.4030540    
   1.3210057      -2.4031425    
   1.3220057      -2.4032309    
   1.3230058      -2.4033191    
   1.3240058      -2.4034073    
   1.3250059      -2.4034953    
   1.3260059      -2.4035830    
   1.3270060      -2.4036708    
   1.3280060      -2.4037583    
   1.3290061      -2.4038458    
   1.3300061      -2.4039330    
   1.3310062      -2.4040203    
   1.3320062      -2.4041073    
   1.3330063      -2.4041944    
   1.3340063      -2.4042811    
   1.3350064      -2.4043679    
   1.3360064      -2.4044547    
   1.3370064      -2.4045413    
   1.3380065      -2.4046276    
   1.3390065      -2.4047141    
   1.3400066      -2.4048004    
   1.3410066      -2.4048867    
   1.3420067      -2.4049728    
   1.3430067      -2.4050589    
   1.3440068      -2.4051449    
   1.3450068      -2.4052310    
   1.3460069      -2.4053168    
   1.3470069      -2.4054029    
   1.3480070      -2.4054887    
   1.3490070      -2.4055746    
   1.3500071      -2.4056604    
   1.3510071      -2.4057462    
   1.3520072      -2.4058318    
   1.3530072      -2.4059176    
   1.3540072      -2.4060032    
   1.3550073      -2.4060888    
   1.3560073      -2.4061747    
   1.3570074      -2.4062603    
   1.3580074      -2.4063458    
   1.3590075      -2.4064317    
   1.3600075      -2.4065173    
   1.3610076      -2.4066029    
   1.3620076      -2.4066887    
   1.3630077      -2.4067743    
   1.3640077      -2.4068601    
   1.3650078      -2.4069459    
   1.3660078      -2.4070318    
   1.3670079      -2.4071176    
   1.3680079      -2.4072034    
   1.3690079      -2.4072893    
   1.3700080      -2.4073753    
   1.3710080      -2.4074614    
   1.3720081      -2.4075475    
   1.3730081      -2.4076335    
   1.3740082      -2.4077199    
   1.3750082      -2.4078062    
   1.3760083      -2.4078927    
   1.3770083      -2.4079790    
   1.3780084      -2.4080656    
   1.3790084      -2.4081523    
   1.3800085      -2.4082391    
   1.3810085      -2.4083259    
   1.3820086      -2.4084129    
   1.3830086      -2.4085000    
   1.3840086      -2.4085872    
   1.3850087      -2.4086745    
   1.3860087      -2.4087620    
   1.3870088      -2.4088495    
   1.3880088      -2.4089372    
   1.3890089      -2.4090250    
   1.3900089      -2.4091129    
   1.3910090      -2.4092009    
   1.3920090      -2.4092891    
   1.3930091      -2.4093776    
   1.3940091      -2.4094660    
   1.3950092      -2.4095550    
   1.3960092      -2.4096437    
   1.3970093      -2.4097328    
   1.3980093      -2.4098220    
   1.3990093      -2.4099114    
   1.4000094      -2.4100010    
   1.4010094      -2.4100907    
   1.4020095      -2.4101806    
   1.4030095      -2.4102707    
   1.4040096      -2.4103611    
   1.4050096      -2.4104517    
   1.4060097      -2.4105422    
   1.4070097      -2.4106331    
   1.4080098      -2.4107242    
   1.4090098      -2.4108152    
   1.4100099      -2.4109068    
   1.4110099      -2.4109983    
   1.4120100      -2.4110901    
   1.4130100      -2.4111819    
   1.4140100      -2.4112740    
   1.4150101      -2.4113662    
   1.4160101      -2.4114587    
   1.4170102      -2.4115512    
   1.4180102      -2.4116440    
   1.4190103      -2.4117370    
   1.4200103      -2.4118299    
   1.4210104      -2.4119232    
   1.4220104      -2.4120166    
   1.4230105      -2.4121101    
   1.4240105      -2.4122038    
   1.4250106      -2.4122980    
   1.4260106      -2.4123919    
   1.4270107      -2.4124861    
   1.4280107      -2.4125805    
   1.4290107      -2.4126749    
   1.4300108      -2.4127696    
   1.4310108      -2.4128644    
   1.4320109      -2.4129593    
   1.4330109      -2.4130542    
   1.4340110      -2.4131496    
   1.4350110      -2.4132450    
   1.4360111      -2.4133403    
   1.4370111      -2.4134362    
   1.4380112      -2.4135318    
   1.4390112      -2.4136279    
   1.4400113      -2.4137239    
   1.4410113      -2.4138200    
   1.4420114      -2.4139163    
   1.4430114      -2.4140129    
   1.4440114      -2.4141095    
   1.4450115      -2.4142063    
   1.4460115      -2.4143031    
   1.4470116      -2.4144001    
   1.4480116      -2.4144971    
   1.4490117      -2.4145944    
   1.4500117      -2.4146919    
   1.4510118      -2.4147894    
   1.4520118      -2.4148870    
   1.4530119      -2.4149847    
   1.4540119      -2.4150827    
   1.4550120      -2.4151807    
   1.4560120      -2.4152787    
   1.4570121      -2.4153769    
   1.4580121      -2.4154754    
   1.4590122      -2.4155738    
   1.4600122      -2.4156723    
   1.4610122      -2.4157710    
   1.4620123      -2.4158700    
   1.4630123      -2.4159687    
   1.4640124      -2.4160676    
   1.4650124      -2.4161668    
   1.4660125      -2.4162660    
   1.4670125      -2.4163654    
   1.4680126      -2.4164648    
   1.4690126      -2.4165642    
   1.4700127      -2.4166639    
   1.4710127      -2.4167635    
   1.4720128      -2.4168634    
   1.4730128      -2.4169633    
   1.4740129      -2.4170635    
   1.4750129      -2.4171636    
   1.4760129      -2.4172640    
   1.4770130      -2.4173641    
   1.4780130      -2.4174645    
   1.4790131      -2.4175651    
   1.4800131      -2.4176657    
   1.4810132      -2.4177663    
   1.4820132      -2.4178669    
   1.4830133      -2.4179678    
   1.4840133      -2.4180686    
   1.4850134      -2.4181697    
   1.4860134      -2.4182708    
   1.4870135      -2.4183719    
   1.4880135      -2.4184730    
   1.4890136      -2.4185743    
   1.4900136      -2.4186757    
   1.4910136      -2.4187772    
   1.4920137      -2.4188788    
   1.4930137      -2.4189804    
   1.4940138      -2.4190819    
   1.4950138      -2.4191837    
   1.4960139      -2.4192855    
   1.4970139      -2.4193873    
   1.4980140      -2.4194894    
   1.4990140      -2.4195914    
   1.5000141      -2.4196935    
   1.5010141      -2.4197955    
   1.5020142      -2.4198978    
   1.5030142      -2.4200001    
   1.5040143      -2.4201024    
   1.5050143      -2.4202046    
   1.5060143      -2.4203069    
   1.5070144      -2.4204094    
   1.5080144      -2.4205120    
   1.5090145      -2.4206145    
   1.5100145      -2.4207172    
   1.5110146      -2.4208200    
   1.5120146      -2.4209225    
   1.5130147      -2.4210255    
   1.5140147      -2.4211283    
   1.5150148      -2.4212310    
   1.5160148      -2.4213340    
   1.5170149      -2.4214370    
   1.5180149      -2.4215400    
   1.5190150      -2.4216430    
   1.5200150      -2.4217460    
   1.5210150      -2.4218490    
   1.5220151      -2.4219522    
   1.5230151      -2.4220555    
   1.5240152      -2.4221585    
   1.5250152      -2.4222617    
   1.5260153      -2.4223650    
   1.5270153      -2.4224682    
   1.5280154      -2.4225714    
   1.5290154      -2.4226749    
   1.5300155      -2.4227781    
   1.5310155      -2.4228816    
   1.5320156      -2.4229851    
   1.5330156      -2.4230886    
   1.5340157      -2.4231918    
   1.5350157      -2.4232953    
   1.5360157      -2.4233990    
   1.5370158      -2.4235024    
   1.5380158      -2.4236059    
   1.5390159      -2.4237094    
   1.5400159      -2.4238131    
   1.5410160      -2.4239166    
   1.5420160      -2.4240203    
   1.5430161      -2.4241238    
   1.5440161      -2.4242272    
   1.5450162      -2.4243309    
   1.5460162      -2.4244344    
   1.5470163      -2.4245381    
   1.5480163      -2.4246418    
   1.5490164      -2.4247453    
   1.5500164      -2.4248490    
   1.5510164      -2.4249525    
   1.5520165      -2.4250562    
   1.5530165      -2.4251597    
   1.5540166      -2.4252634    
   1.5550166      -2.4253669    
   1.5560167      -2.4254706    
   1.5570167      -2.4255741    
   1.5580168      -2.4256778    
   1.5590168      -2.4257813    
   1.5600169      -2.4258847    
   1.5610169      -2.4259884    
   1.5620170      -2.4260919    
   1.5630170      -2.4261954    
   1.5640171      -2.4262989    
   1.5650171      -2.4264023    
   1.5660172      -2.4265058    
   1.5670172      -2.4266090    
   1.5680172      -2.4267125    
   1.5690173      -2.4268160    
   1.5700173      -2.4269192    
   1.5710174      -2.4270227    
   1.5720174      -2.4271259    
   1.5730175      -2.4272292    
   1.5740175      -2.4273324    
   1.5750176      -2.4274354    
   1.5760176      -2.4275386    
   1.5770177      -2.4276419    
   1.5780177      -2.4277449    
   1.5790178      -2.4278481    
   1.5800178      -2.4279511    
   1.5810179      -2.4280541    
   1.5820179      -2.4281571    
   1.5830179      -2.4282598    
   1.5840180      -2.4283628    
   1.5850180      -2.4284656    
   1.5860181      -2.4285684    
   1.5870181      -2.4286711    
   1.5880182      -2.4287739    
   1.5890182      -2.4288764    
   1.5900183      -2.4289792    
   1.5910183      -2.4290817    
   1.5920184      -2.4291842    
   1.5930184      -2.4292865    
   1.5940185      -2.4293890    
   1.5950185      -2.4294913    
   1.5960186      -2.4295936    
   1.5970186      -2.4296956    
   1.5980186      -2.4297979    
   1.5990187      -2.4298999    
   1.6000187      -2.4300020    
   1.6010188      -2.4301040    
   1.6020188      -2.4302058    
   1.6030189      -2.4303076    
   1.6040189      -2.4304094    
   1.6050190      -2.4305112    
   1.6060190      -2.4306128    
   1.6070191      -2.4307144    
   1.6080191      -2.4308159    
   1.6090192      -2.4309175    
   1.6100192      -2.4310188    
   1.6110193      -2.4311202    
   1.6120193      -2.4312215    
   1.6130193      -2.4313228    
   1.6140194      -2.4314239    
   1.6150194      -2.4315252    
   1.6160195      -2.4316263    
   1.6170195      -2.4317272    
   1.6180196      -2.4318280    
   1.6190196      -2.4319291    
   1.6200197      -2.4320300    
   1.6210197      -2.4321308    
   1.6220198      -2.4322314    
   1.6230198      -2.4323323    
   1.6240199      -2.4324329    
   1.6250199      -2.4325335    
   1.6260200      -2.4326341    
   1.6270200      -2.4327347    
   1.6280200      -2.4328351    
   1.6290201      -2.4329357    
   1.6300201      -2.4330361    
   1.6310202      -2.4331365    
   1.6320202      -2.4332368    
   1.6330203      -2.4333370    
   1.6340203      -2.4334371    
   1.6350204      -2.4335375    
   1.6360204      -2.4336376    
   1.6370205      -2.4337378    
   1.6380205      -2.4338379    
   1.6390206      -2.4339378    
   1.6400206      -2.4340377    
   1.6410207      -2.4341378    
   1.6420207      -2.4342377    
   1.6430207      -2.4343376    
   1.6440208      -2.4344373    
   1.6450208      -2.4345372    
   1.6460209      -2.4346371    
   1.6470209      -2.4347367    
   1.6480210      -2.4348364    
   1.6490210      -2.4349360    
   1.6500211      -2.4350357    
   1.6510211      -2.4351354    
   1.6520212      -2.4352348    
   1.6530212      -2.4353344    
   1.6540213      -2.4354339    
   1.6550213      -2.4355335    
   1.6560214      -2.4356329    
   1.6570214      -2.4357324    
   1.6580215      -2.4358318    
   1.6590215      -2.4359312    
   1.6600215      -2.4360306    
   1.6610216      -2.4361300    
   1.6620216      -2.4362292    
   1.6630217      -2.4363286    
   1.6640217      -2.4364278    
   1.6650218      -2.4365270    
   1.6660218      -2.4366264    
   1.6670219      -2.4367256    
   1.6680219      -2.4368248    
   1.6690220      -2.4369240    
   1.6700220      -2.4370232    
   1.6710221      -2.4371221    
   1.6720221      -2.4372213    
   1.6730222      -2.4373205    
   1.6740222      -2.4374194    
   1.6750222      -2.4375186    
   1.6760223      -2.4376178    
   1.6770223      -2.4377167    
   1.6780224      -2.4378159    
   1.6790224      -2.4379148    
   1.6800225      -2.4380138    
   1.6810225      -2.4381127    
   1.6820226      -2.4382119    
   1.6830226      -2.4383109    
   1.6840227      -2.4384096    
   1.6850227      -2.4385085    
   1.6860228      -2.4386075    
   1.6870228      -2.4387064    
   1.6880229      -2.4388053    
   1.6890229      -2.4389043    
   1.6900229      -2.4390032    
   1.6910230      -2.4391022    
   1.6920230      -2.4392011    
   1.6930231      -2.4393001    
   1.6940231      -2.4393990    
   1.6950232      -2.4394979    
   1.6960232      -2.4395969    
   1.6970233      -2.4396958    
   1.6980233      -2.4397948    
   1.6990234      -2.4398935    
   1.7000234      -2.4399924    
   1.7010235      -2.4400914    
   1.7020235      -2.4401903    
   1.7030236      -2.4402893    
   1.7040236      -2.4403882    
   1.7050236      -2.4404871    
   1.7060237      -2.4405861    
   1.7070237      -2.4406850    
   1.7080238      -2.4407840    
   1.7090238      -2.4408827    
   1.7100239      -2.4409816    
   1.7110239      -2.4410808    
   1.7120240      -2.4411798    
   1.7130240      -2.4412787    
   1.7140241      -2.4413776    
   1.7150241      -2.4414766    
   1.7160242      -2.4415758    
   1.7170242      -2.4416749    
   1.7180243      -2.4417739    
   1.7190243      -2.4418731    
   1.7200243      -2.4419720    
   1.7210244      -2.4420712    
   1.7220244      -2.4421701    
   1.7230245      -2.4422693    
   1.7240245      -2.4423685    
   1.7250246      -2.4424677    
   1.7260246      -2.4425669    
   1.7270247      -2.4426661    
   1.7280247      -2.4427652    
   1.7290248      -2.4428644    
   1.7300248      -2.4429636    
   1.7310249      -2.4430630    
   1.7320249      -2.4431622    
   1.7330250      -2.4432616    
   1.7340250      -2.4433610    
   1.7350250      -2.4434602    
   1.7360251      -2.4435596    
   1.7370251      -2.4436591    
   1.7380252      -2.4437585    
   1.7390252      -2.4438581    
   1.7400253      -2.4439576    
   1.7410253      -2.4440570    
   1.7420254      -2.4441566    
   1.7430254      -2.4442561    
   1.7440255      -2.4443557    
   1.7450255      -2.4444554    
   1.7460256      -2.4445550    
   1.7470256      -2.4446547    
   1.7480257      -2.4447546    
   1.7490257      -2.4448543    
   1.7500257      -2.4449544    
   1.7510258      -2.4450541    
   1.7520258      -2.4451540    
   1.7530259      -2.4452538    
   1.7540259      -2.4453540    
   1.7550260      -2.4454539    
   1.7560260      -2.4455538    
   1.7570261      -2.4456539    
   1.7580261      -2.4457541    
   1.7590262      -2.4458542    
   1.7600262      -2.4459543    
   1.7610263      -2.4460547    
   1.7620263      -2.4461548    
   1.7630264      -2.4462552    
   1.7640264      -2.4463556    
   1.7650265      -2.4464560    
   1.7660265      -2.4465563    
   1.7670265      -2.4466569    
   1.7680266      -2.4467576    
   1.7690266      -2.4468579    
   1.7700267      -2.4469588    
   1.7710267      -2.4470594    
   1.7720268      -2.4471600    
   1.7730268      -2.4472609    
   1.7740269      -2.4473617    
   1.7750269      -2.4474626    
   1.7760270      -2.4475634    
   1.7770270      -2.4476645    
   1.7780271      -2.4477656    
   1.7790271      -2.4478667    
   1.7800272      -2.4479678    
   1.7810272      -2.4480689    
   1.7820272      -2.4481702    
   1.7830273      -2.4482715    
   1.7840273      -2.4483728    
   1.7850274      -2.4484744    
   1.7860274      -2.4485757    
   1.7870275      -2.4486773    
   1.7880275      -2.4487789    
   1.7890276      -2.4488807    
   1.7900276      -2.4489822    
   1.7910277      -2.4490840    
   1.7920277      -2.4491858    
   1.7930278      -2.4492879    
   1.7940278      -2.4493897    
   1.7950279      -2.4494917    
   1.7960279      -2.4495940    
   1.7970279      -2.4496961    
   1.7980280      -2.4497983    
   1.7990280      -2.4499006    
   1.8000281      -2.4500029    
   1.8010281      -2.4501054    
   1.8020282      -2.4502079    
   1.8030282      -2.4503105    
   1.8040283      -2.4504130    
   1.8050283      -2.4505157    
   1.8060284      -2.4506185    
   1.8070284      -2.4507213    
   1.8080285      -2.4508240    
   1.8090285      -2.4509270    
   1.8100286      -2.4510300    
   1.8110286      -2.4511330    
   1.8120286      -2.4512360    
   1.8130287      -2.4513392    
   1.8140287      -2.4514422    
   1.8150288      -2.4515455    
   1.8160288      -2.4516487    
   1.8170289      -2.4517522    
   1.8180289      -2.4518554    
   1.8190290      -2.4519589    
   1.8200290      -2.4520624    
   1.8210291      -2.4521658    
   1.8220291      -2.4522693    
   1.8230292      -2.4523730    
   1.8240292      -2.4524765    
   1.8250293      -2.4525802    
   1.8260293      -2.4526839    
   1.8270293      -2.4527876    
   1.8280294      -2.4528913    
   1.8290294      -2.4529951    
   1.8300295      -2.4530990    
   1.8310295      -2.4532027    
   1.8320296      -2.4533064    
   1.8330296      -2.4534104    
   1.8340297      -2.4535143    
   1.8350297      -2.4536183    
   1.8360298      -2.4537220    
   1.8370298      -2.4538260    
   1.8380299      -2.4539299    
   1.8390299      -2.4540341    
   1.8400300      -2.4541380    
   1.8410300      -2.4542420    
   1.8420300      -2.4543459    
   1.8430301      -2.4544499    
   1.8440301      -2.4545541    
   1.8450302      -2.4546580    
   1.8460302      -2.4547620    
   1.8470303      -2.4548662    
   1.8480303      -2.4549701    
   1.8490304      -2.4550743    
   1.8500304      -2.4551783    
   1.8510305      -2.4552824    
   1.8520305      -2.4553864    
   1.8530306      -2.4554904    
   1.8540306      -2.4555945    
   1.8550307      -2.4556985    
   1.8560307      -2.4558024    
   1.8570307      -2.4559066    
   1.8580308      -2.4560106    
   1.8590308      -2.4561145    
   1.8600309      -2.4562185    
   1.8610309      -2.4563224    
   1.8620310      -2.4564264    
   1.8630310      -2.4565303    
   1.8640311      -2.4566343    
   1.8650311      -2.4567382    
   1.8660312      -2.4568419    
   1.8670312      -2.4569459    
   1.8680313      -2.4570496    
   1.8690313      -2.4571536    
   1.8700314      -2.4572573    
   1.8710314      -2.4573610    
   1.8720315      -2.4574647    
   1.8730315      -2.4575684    
   1.8740315      -2.4576721    
   1.8750316      -2.4577758    
   1.8760316      -2.4578793    
   1.8770317      -2.4579830    
   1.8780317      -2.4580865    
   1.8790318      -2.4581900    
   1.8800318      -2.4582932    
   1.8810319      -2.4583967    
   1.8820319      -2.4585001    
   1.8830320      -2.4586034    
   1.8840320      -2.4587066    
   1.8850321      -2.4588099    
   1.8860321      -2.4589128    
   1.8870322      -2.4590161    
   1.8880322      -2.4591191    
   1.8890322      -2.4592221    
   1.8900323      -2.4593248    
   1.8910323      -2.4594278    
   1.8920324      -2.4595306    
   1.8930324      -2.4596334    
   1.8940325      -2.4597361    
   1.8950325      -2.4598389    
   1.8960326      -2.4599414    
   1.8970326      -2.4600439    
   1.8980327      -2.4601464    
   1.8990327      -2.4602487    
   1.9000328      -2.4603510    
   1.9010328      -2.4604533    
   1.9020329      -2.4605556    
   1.9030329      -2.4606576    
   1.9040329      -2.4607596    
   1.9050330      -2.4608617    
   1.9060330      -2.4609635    
   1.9070331      -2.4610653    
   1.9080331      -2.4611671    
   1.9090332      -2.4612687    
   1.9100332      -2.4613702    
   1.9110333      -2.4614718    
   1.9120333      -2.4615731    
   1.9130334      -2.4616745    
   1.9140334      -2.4617758    
   1.9150335      -2.4618769    
   1.9160335      -2.4619780    
   1.9170336      -2.4620788    
   1.9180336      -2.4621797    
   1.9190336      -2.4622805    
   1.9200337      -2.4623811    
   1.9210337      -2.4624817    
   1.9220338      -2.4625821    
   1.9230338      -2.4626825    
   1.9240339      -2.4627829    
   1.9250339      -2.4628828    
   1.9260340      -2.4629829    
   1.9270340      -2.4630828    
   1.9280341      -2.4631827    
   1.9290341      -2.4632826    
   1.9300342      -2.4633822    
   1.9310342      -2.4634817    
   1.9320343      -2.4635811    
   1.9330343      -2.4636803    
   1.9340343      -2.4637794    
   1.9350344      -2.4638786    
   1.9360344      -2.4639776    
   1.9370345      -2.4640765    
   1.9380345      -2.4641752    
   1.9390346      -2.4642737    
   1.9400346      -2.4643722    
   1.9410347      -2.4644706    
   1.9420347      -2.4645689    
   1.9430348      -2.4646668    
   1.9440348      -2.4647648    
   1.9450349      -2.4648628    
   1.9460349      -2.4649603    
   1.9470350      -2.4650581    
   1.9480350      -2.4651554    
   1.9490350      -2.4652526    
   1.9500351      -2.4653499    
   1.9510351      -2.4654469    
   1.9520352      -2.4655437    
   1.9530352      -2.4656405    
   1.9540353      -2.4657371    
   1.9550353      -2.4658337    
   1.9560354      -2.4659300    
   1.9570354      -2.4660261    
   1.9580355      -2.4661222    
   1.9590355      -2.4662180    
   1.9600356      -2.4663138    
   1.9610356      -2.4664092    
   1.9620357      -2.4665048    
   1.9630357      -2.4665999    
   1.9640357      -2.4666951    
   1.9650358      -2.4667900    
   1.9660358      -2.4668849    
   1.9670359      -2.4669795    
   1.9680359      -2.4670739    
   1.9690360      -2.4671683    
   1.9700360      -2.4672623    
   1.9710361      -2.4673564    
   1.9720361      -2.4674501    
   1.9730362      -2.4675438    
   1.9740362      -2.4676373    
   1.9750363      -2.4677305    
   1.9760363      -2.4678235    
   1.9770364      -2.4679165    
   1.9780364      -2.4680092    
   1.9790365      -2.4681020    
   1.9800365      -2.4681942    
   1.9810365      -2.4682865    
   1.9820366      -2.4683785    
   1.9830366      -2.4684706    
   1.9840367      -2.4685621    
   1.9850367      -2.4686537    
   1.9860368      -2.4687450    
   1.9870368      -2.4688363    
   1.9880369      -2.4689271    
   1.9890369      -2.4690180    
   1.9900370      -2.4691086    
   1.9910370      -2.4691989    
   1.9920371      -2.4692891    
   1.9930371      -2.4693789    
   1.9940372      -2.4694688    
   1.9950372      -2.4695585    
   1.9960372      -2.4696479    
   1.9970373      -2.4697371    
   1.9980373      -2.4698260    
   1.9990374      -2.4699147    
   2.0000374      -2.4700034    
   2.0010374      -2.4700916    
   2.0020373      -2.4701798    
   2.0030372      -2.4702678    
   2.0040371      -2.4703555    
   2.0050371      -2.4704430    
   2.0060370      -2.4705305    
   2.0070369      -2.4706175    
   2.0080369      -2.4707046    
   2.0090368      -2.4707911    
   2.0100367      -2.4708776    
   2.0110366      -2.4709640    
   2.0120366      -2.4710503    
   2.0130365      -2.4711361    
   2.0140364      -2.4712219    
   2.0150363      -2.4713073    
   2.0160363      -2.4713926    
   2.0170362      -2.4714777    
   2.0180361      -2.4715626    
   2.0190361      -2.4716475    
   2.0200360      -2.4717319    
   2.0210359      -2.4718163    
   2.0220358      -2.4719005    
   2.0230358      -2.4719844    
   2.0240357      -2.4720683    
   2.0250356      -2.4721518    
   2.0260355      -2.4722352    
   2.0270355      -2.4723184    
   2.0280354      -2.4724014    
   2.0290353      -2.4724841    
   2.0300353      -2.4725668    
   2.0310352      -2.4726491    
   2.0320351      -2.4727314    
   2.0330350      -2.4728134    
   2.0340350      -2.4728954    
   2.0350349      -2.4729769    
   2.0360348      -2.4730585    
   2.0370347      -2.4731398    
   2.0380347      -2.4732208    
   2.0390346      -2.4733019    
   2.0400345      -2.4733825    
   2.0410345      -2.4734631    
   2.0420344      -2.4735434    
   2.0430343      -2.4736235    
   2.0440342      -2.4737036    
   2.0450342      -2.4737835    
   2.0460341      -2.4738631    
   2.0470340      -2.4739425    
   2.0480340      -2.4740219    
   2.0490339      -2.4741008    
   2.0500338      -2.4741797    
   2.0510337      -2.4742587    
   2.0520337      -2.4743371    
   2.0530336      -2.4744155    
   2.0540335      -2.4744937    
   2.0550334      -2.4745717    
   2.0560334      -2.4746497    
   2.0570333      -2.4747274    
   2.0580332      -2.4748049    
   2.0590332      -2.4748821    
   2.0600331      -2.4749594    
   2.0610330      -2.4750364    
   2.0620329      -2.4751132    
   2.0630329      -2.4751897    
   2.0640328      -2.4752662    
   2.0650327      -2.4753425    
   2.0660326      -2.4754186    
   2.0670326      -2.4754946    
   2.0680325      -2.4755704    
   2.0690324      -2.4756460    
   2.0700324      -2.4757214    
   2.0710323      -2.4757967    
   2.0720322      -2.4758718    
   2.0730321      -2.4759467    
   2.0740321      -2.4760215    
   2.0750320      -2.4760962    
   2.0760319      -2.4761705    
   2.0770319      -2.4762449    
   2.0780318      -2.4763191    
   2.0790317      -2.4763930    
   2.0800316      -2.4764667    
   2.0810316      -2.4765403    
   2.0820315      -2.4766138    
   2.0830314      -2.4766872    
   2.0840313      -2.4767604    
   2.0850313      -2.4768333    
   2.0860312      -2.4769061    
   2.0870311      -2.4769788    
   2.0880311      -2.4770513    
   2.0890310      -2.4771237    
   2.0900309      -2.4771960    
   2.0910308      -2.4772680    
   2.0920308      -2.4773397    
   2.0930307      -2.4774115    
   2.0940306      -2.4774833    
   2.0950305      -2.4775546    
   2.0960305      -2.4776258    
   2.0970304      -2.4776969    
   2.0980303      -2.4777679    
   2.0990303      -2.4778388    
   2.1000302      -2.4779093    
   2.1010301      -2.4779799    
   2.1020300      -2.4780502    
   2.1030300      -2.4781206    
   2.1040299      -2.4781907    
   2.1050298      -2.4782605    
   2.1060297      -2.4783301    
   2.1070297      -2.4783998    
   2.1080296      -2.4784694    
   2.1090295      -2.4785388    
   2.1100295      -2.4786079    
   2.1110294      -2.4786768    
   2.1120293      -2.4787457    
   2.1130292      -2.4788146    
   2.1140292      -2.4788830    
   2.1150291      -2.4789515    
   2.1160290      -2.4790199    
   2.1170290      -2.4790881    
   2.1180289      -2.4791560    
   2.1190288      -2.4792240    
   2.1200287      -2.4792917    
   2.1210287      -2.4793594    
   2.1220286      -2.4794269    
   2.1230285      -2.4794941    
   2.1240284      -2.4795613    
   2.1250284      -2.4796283    
   2.1260283      -2.4796953    
   2.1270282      -2.4797621    
   2.1280282      -2.4798286    
   2.1290281      -2.4798951    
   2.1300280      -2.4799616    
   2.1310279      -2.4800279    
   2.1320279      -2.4800940    
   2.1330278      -2.4801600    
   2.1340277      -2.4802258    
   2.1350276      -2.4802914    
   2.1360276      -2.4803569    
   2.1370275      -2.4804225    
   2.1380274      -2.4804878    
   2.1390274      -2.4805529    
   2.1400273      -2.4806180    
   2.1410272      -2.4806828    
   2.1420271      -2.4807477    
   2.1430271      -2.4808125    
   2.1440270      -2.4808769    
   2.1450269      -2.4809413    
   2.1460268      -2.4810057    
   2.1470268      -2.4810698    
   2.1480267      -2.4811339    
   2.1490266      -2.4811978    
   2.1500266      -2.4812617    
   2.1510265      -2.4813254    
   2.1520264      -2.4813888    
   2.1530263      -2.4814522    
   2.1540263      -2.4815156    
   2.1550262      -2.4815788    
   2.1560261      -2.4816418    
   2.1570261      -2.4817047    
   2.1580260      -2.4817677    
   2.1590259      -2.4818304    
   2.1600258      -2.4818928    
   2.1610258      -2.4819553    
   2.1620257      -2.4820178    
   2.1630256      -2.4820800    
   2.1640255      -2.4821420    
   2.1650255      -2.4822040    
   2.1660254      -2.4822659    
   2.1670253      -2.4823277    
   2.1680253      -2.4823895    
   2.1690252      -2.4824510    
   2.1700251      -2.4825125    
   2.1710250      -2.4825737    
   2.1720250      -2.4826350    
   2.1730249      -2.4826961    
   2.1740248      -2.4827571    
   2.1750247      -2.4828179    
   2.1760247      -2.4828787    
   2.1770246      -2.4829392    
   2.1780245      -2.4829998    
   2.1790245      -2.4830604    
   2.1800244      -2.4831207    
   2.1810243      -2.4831810    
   2.1820242      -2.4832411    
   2.1830242      -2.4833012    
   2.1840241      -2.4833610    
   2.1850240      -2.4834208    
   2.1860240      -2.4834805    
   2.1870239      -2.4835401    
   2.1880238      -2.4835997    
   2.1890237      -2.4836590    
   2.1900237      -2.4837184    
   2.1910236      -2.4837775    
   2.1920235      -2.4838367    
   2.1930234      -2.4838958    
   2.1940234      -2.4839547    
   2.1950233      -2.4840133    
   2.1960232      -2.4840722    
   2.1970232      -2.4841306    
   2.1980231      -2.4841893    
   2.1990230      -2.4842477    
   2.2000229      -2.4843059    
   2.2010229      -2.4843643    
   2.2020228      -2.4844222    
   2.2030227      -2.4844804    
   2.2040226      -2.4845383    
   2.2050226      -2.4845960    
   2.2060225      -2.4846539    
   2.2070224      -2.4847116    
   2.2080224      -2.4847691    
   2.2090223      -2.4848266    
   2.2100222      -2.4848840    
   2.2110221      -2.4849412    
   2.2120221      -2.4849985    
   2.2130220      -2.4850557    
   2.2140219      -2.4851127    
   2.2150218      -2.4851696    
   2.2160218      -2.4852264    
   2.2170217      -2.4852831    
   2.2180216      -2.4853399    
   2.2190216      -2.4853966    
   2.2200215      -2.4854531    
   2.2210214      -2.4855094    
   2.2220213      -2.4855659    
   2.2230213      -2.4856222    
   2.2240212      -2.4856782    
   2.2250211      -2.4857345    
   2.2260211      -2.4857905    
   2.2270210      -2.4858463    
   2.2280209      -2.4859023    
   2.2290208      -2.4859581    
   2.2300208      -2.4860137    
   2.2310207      -2.4860692    
   2.2320206      -2.4861248    
   2.2330205      -2.4861803    
   2.2340205      -2.4862356    
   2.2350204      -2.4862909    
   2.2360203      -2.4863462    
   2.2370203      -2.4864013    
   2.2380202      -2.4864566    
   2.2390201      -2.4865115    
   2.2400200      -2.4865665    
   2.2410200      -2.4866214    
   2.2420199      -2.4866762    
   2.2430198      -2.4867308    
   2.2440197      -2.4867854    
   2.2450197      -2.4868400    
   2.2460196      -2.4868946    
   2.2470195      -2.4869490    
   2.2480195      -2.4870033    
   2.2490194      -2.4870577    
   2.2500193      -2.4871120    
   2.2510192      -2.4871662    
   2.2520192      -2.4872203    
   2.2530191      -2.4872742    
   2.2540190      -2.4873283    
   2.2550189      -2.4873822    
   2.2560189      -2.4874361    
   2.2570188      -2.4874897    
   2.2580187      -2.4875433    
   2.2590187      -2.4875970    
   2.2600186      -2.4876506    
   2.2610185      -2.4877043    
   2.2620184      -2.4877577    
   2.2630184      -2.4878111    
   2.2640183      -2.4878643    
   2.2650182      -2.4879177    
   2.2660182      -2.4879708    
   2.2670181      -2.4880240    
   2.2680180      -2.4880772    
   2.2690179      -2.4881301    
   2.2700179      -2.4881833    
   2.2710178      -2.4882362    
   2.2720177      -2.4882889    
   2.2730176      -2.4883418    
   2.2740176      -2.4883945    
   2.2750175      -2.4884472    
   2.2760174      -2.4884999    
   2.2770174      -2.4885526    
   2.2780173      -2.4886050    
   2.2790172      -2.4886577    
   2.2800171      -2.4887099    
   2.2810171      -2.4887624    
   2.2820170      -2.4888148    
   2.2830169      -2.4888670    
   2.2840168      -2.4889193    
   2.2850168      -2.4889715    
   2.2860167      -2.4890237    
   2.2870166      -2.4890759    
   2.2880166      -2.4891279    
   2.2890165      -2.4891798    
   2.2900164      -2.4892318    
   2.2910163      -2.4892838    
   2.2920163      -2.4893355    
   2.2930162      -2.4893875    
   2.2940161      -2.4894392    
   2.2950161      -2.4894910    
   2.2960160      -2.4895427    
   2.2970159      -2.4895945    
   2.2980158      -2.4896460    
   2.2990158      -2.4896975    
   2.3000157      -2.4897492    
   2.3010156      -2.4898007    
   2.3020155      -2.4898520    
   2.3030155      -2.4899035    
   2.3040154      -2.4899549    
   2.3050153      -2.4900062    
   2.3060153      -2.4900575    
   2.3070152      -2.4901087    
   2.3080151      -2.4901600    
   2.3090150      -2.4902112    
   2.3100150      -2.4902625    
   2.3110149      -2.4903135    
   2.3120148      -2.4903646    
   2.3130147      -2.4904158    
   2.3140147      -2.4904668    
   2.3150146      -2.4905176    
   2.3160145      -2.4905686    
   2.3170145      -2.4906197    
   2.3180144      -2.4906704    
   2.3190143      -2.4907215    
   2.3200142      -2.4907722    
   2.3210142      -2.4908230    
   2.3220141      -2.4908738    
   2.3230140      -2.4909246    
   2.3240139      -2.4909754    
   2.3250139      -2.4910262    
   2.3260138      -2.4910767    
   2.3270137      -2.4911275    
   2.3280137      -2.4911780    
   2.3290136      -2.4912288    
   2.3300135      -2.4912794    
   2.3310134      -2.4913299    
   2.3320134      -2.4913805    
   2.3330133      -2.4914310    
   2.3340132      -2.4914815    
   2.3350132      -2.4915318    
   2.3360131      -2.4915824    
   2.3370130      -2.4916327    
   2.3380129      -2.4916832    
   2.3390129      -2.4917336    
   2.3400128      -2.4917841    
   2.3410127      -2.4918344    
   2.3420126      -2.4918847    
   2.3430126      -2.4919350    
   2.3440125      -2.4919853    
   2.3450124      -2.4920356    
   2.3460124      -2.4920859    
   2.3470123      -2.4921362    
   2.3480122      -2.4921865    
   2.3490121      -2.4922369    
   2.3500121      -2.4922869    
   2.3510120      -2.4923372    
   2.3520119      -2.4923873    
   2.3530118      -2.4924376    
   2.3540118      -2.4924879    
   2.3550117      -2.4925380    
   2.3560116      -2.4925880    
   2.3570116      -2.4926383    
   2.3580115      -2.4926884    
   2.3590114      -2.4927387    
   2.3600113      -2.4927888    
   2.3610113      -2.4928389    
   2.3620112      -2.4928889    
   2.3630111      -2.4929392    
   2.3640110      -2.4929893    
   2.3650110      -2.4930394    
   2.3660109      -2.4930894    
   2.3670108      -2.4931395    
   2.3680108      -2.4931898    
   2.3690107      -2.4932399    
   2.3700106      -2.4932899    
   2.3710105      -2.4933400    
   2.3720105      -2.4933901    
   2.3730104      -2.4934402    
   2.3740103      -2.4934902    
   2.3750103      -2.4935403    
   2.3760102      -2.4935906    
   2.3770101      -2.4936407    
   2.3780100      -2.4936907    
   2.3790100      -2.4937408    
   2.3800099      -2.4937909    
   2.3810098      -2.4938412    
   2.3820097      -2.4938912    
   2.3830097      -2.4939413    
   2.3840096      -2.4939914    
   2.3850095      -2.4940417    
   2.3860095      -2.4940917    
   2.3870094      -2.4941421    
   2.3880093      -2.4941921    
   2.3890092      -2.4942424    
   2.3900092      -2.4942925    
   2.3910091      -2.4943428    
   2.3920090      -2.4943929    
   2.3930089      -2.4944432    
   2.3940089      -2.4944935    
   2.3950088      -2.4945436    
   2.3960087      -2.4945939    
   2.3970087      -2.4946442    
   2.3980086      -2.4946945    
   2.3990085      -2.4947448    
   2.4000084      -2.4947951    
   2.4010084      -2.4948454    
   2.4020083      -2.4948957    
   2.4030082      -2.4949462    
   2.4040082      -2.4949965    
   2.4050081      -2.4950469    
   2.4060080      -2.4950974    
   2.4070079      -2.4951477    
   2.4080079      -2.4951982    
   2.4090078      -2.4952488    
   2.4100077      -2.4952993    
   2.4110076      -2.4953499    
   2.4120076      -2.4954004    
   2.4130075      -2.4954510    
   2.4140074      -2.4955015    
   2.4150074      -2.4955521    
   2.4160073      -2.4956028    
   2.4170072      -2.4956534    
   2.4180071      -2.4957042    
   2.4190071      -2.4957547    
   2.4200070      -2.4958055    
   2.4210069      -2.4958563    
   2.4220068      -2.4959071    
   2.4230068      -2.4959579    
   2.4240067      -2.4960089    
   2.4250066      -2.4960597    
   2.4260066      -2.4961107    
   2.4270065      -2.4961615    
   2.4280064      -2.4962125    
   2.4290063      -2.4962635    
   2.4300063      -2.4963145    
   2.4310062      -2.4963655    
   2.4320061      -2.4964168    
   2.4330060      -2.4964678    
   2.4340060      -2.4965191    
   2.4350059      -2.4965703    
   2.4360058      -2.4966216    
   2.4370058      -2.4966729    
   2.4380057      -2.4967241    
   2.4390056      -2.4967754    
   2.4400055      -2.4968269    
   2.4410055      -2.4968784    
   2.4420054      -2.4969296    
   2.4430053      -2.4969811    
   2.4440053      -2.4970329    
   2.4450052      -2.4970844    
   2.4460051      -2.4971361    
   2.4470050      -2.4971876    
   2.4480050      -2.4972394    
   2.4490049      -2.4972911    
   2.4500048      -2.4973428    
   2.4510047      -2.4973948    
   2.4520047      -2.4974468    
   2.4530046      -2.4974985    
   2.4540045      -2.4975505    
   2.4550045      -2.4976027    
   2.4560044      -2.4976547    
   2.4570043      -2.4977067    
   2.4580042      -2.4977589    
   2.4590042      -2.4978111    
   2.4600041      -2.4978633    
   2.4610040      -2.4979157    
   2.4620039      -2.4979680    
   2.4630039      -2.4980204    
   2.4640038      -2.4980729    
   2.4650037      -2.4981256    
   2.4660037      -2.4981780    
   2.4670036      -2.4982307    
   2.4680035      -2.4982834    
   2.4690034      -2.4983361    
   2.4700034      -2.4983888    
   2.4710033      -2.4984417    
   2.4720032      -2.4984944    
   2.4730031      -2.4985476    
   2.4740031      -2.4986005    
   2.4750030      -2.4986534    
   2.4760029      -2.4987066    
   2.4770029      -2.4987597    
   2.4780028      -2.4988129    
   2.4790027      -2.4988663    
   2.4800026      -2.4989197    
   2.4810026      -2.4989731    
   2.4820025      -2.4990265    
   2.4830024      -2.4990802    
   2.4840024      -2.4991336    
   2.4850023      -2.4991872    
   2.4860022      -2.4992411    
   2.4870021      -2.4992948    
   2.4880021      -2.4993486    
   2.4890020      -2.4994025    
   2.4900019      -2.4994566    
   2.4910018      -2.4995105    
   2.4920018      -2.4995646    
   2.4930017      -2.4996190    
   2.4940016      -2.4996731    
   2.4950016      -2.4997275    
   2.4960015      -2.4997818    
   2.4970014      -2.4998362    
   2.4980013      -2.4998908    
   2.4990013      -2.4999454    
   2.5000012      -2.5000000    
   2.5010011      -2.5000548    
   2.5020010      -2.5001097    
   2.5030010      -2.5001645    
   2.5040009      -2.5002193    
   2.5050008      -2.5002744    
   2.5060008      -2.5003295    
   2.5070007      -2.5003848    
   2.5080006      -2.5004399    
   2.5090005      -2.5004952    
   2.5100005      -2.5005505    
   2.5110004      -2.5006061    
   2.5120003      -2.5006616    
   2.5130002      -2.5007172    
   2.5140002      -2.5007727    
   2.5150001      -2.5008285    
   2.5160000      -2.5008843    
   2.5170000      -2.5009401    
   2.5179999      -2.5009959    
   2.5189998      -2.5010519    
   2.5199997      -2.5011079    
   2.5209997      -2.5011640    
   2.5219996      -2.5012202    
   2.5229995      -2.5012765    
   2.5239995      -2.5013328    
   2.5249994      -2.5013890    
   2.5259993      -2.5014455    
   2.5269992      -2.5015020    
   2.5279992      -2.5015585    
   2.5289991      -2.5016153    
   2.5299990      -2.5016718    
   2.5309989      -2.5017285    
   2.5319989      -2.5017853    
   2.5329988      -2.5018423    
   2.5339987      -2.5018992    
   2.5349987      -2.5019562    
   2.5359986      -2.5020132    
   2.5369985      -2.5020704    
   2.5379984      -2.5021274    
   2.5389984      -2.5021846    
   2.5399983      -2.5022421    
   2.5409982      -2.5022993    
   2.5419981      -2.5023568    
   2.5429981      -2.5024142    
   2.5439980      -2.5024717    
   2.5449979      -2.5025294    
   2.5459979      -2.5025871    
   2.5469978      -2.5026448    
   2.5479977      -2.5027025    
   2.5489976      -2.5027602    
   2.5499976      -2.5028181    
   2.5509975      -2.5028760    
   2.5519974      -2.5029340    
   2.5529974      -2.5029922    
   2.5539973      -2.5030501    
   2.5549972      -2.5031083    
   2.5559971      -2.5031664    
   2.5569971      -2.5032248    
   2.5579970      -2.5032830    
   2.5589969      -2.5033414    
   2.5599968      -2.5033998    
   2.5609968      -2.5034583    
   2.5619967      -2.5035169    
   2.5629966      -2.5035753    
   2.5639966      -2.5036340    
   2.5649965      -2.5036929    
   2.5659964      -2.5037515    
   2.5669963      -2.5038102    
   2.5679963      -2.5038691    
   2.5689962      -2.5039279    
   2.5699961      -2.5039868    
   2.5709960      -2.5040460    
   2.5719960      -2.5041051    
   2.5729959      -2.5041640    
   2.5739958      -2.5042231    
   2.5749958      -2.5042825    
   2.5759957      -2.5043416    
   2.5769956      -2.5044010    
   2.5779955      -2.5044603    
   2.5789955      -2.5045197    
   2.5799954      -2.5045791    
   2.5809953      -2.5046384    
   2.5819952      -2.5046980    
   2.5829952      -2.5047576    
   2.5839951      -2.5048172    
   2.5849950      -2.5048769    
   2.5859950      -2.5049367    
   2.5869949      -2.5049963    
   2.5879948      -2.5050561    
   2.5889947      -2.5051160    
   2.5899947      -2.5051758    
   2.5909946      -2.5052359    
   2.5919945      -2.5052958    
   2.5929945      -2.5053558    
   2.5939944      -2.5054159    
   2.5949943      -2.5054760    
   2.5959942      -2.5055361    
   2.5969942      -2.5055964    
   2.5979941      -2.5056567    
   2.5989940      -2.5057168    
   2.5999939      -2.5057771    
   2.6009939      -2.5058377    
   2.6019938      -2.5058980    
   2.6029937      -2.5059583    
   2.6039937      -2.5060189    
   2.6049936      -2.5060794    
   2.6059935      -2.5061400    
   2.6069934      -2.5062006    
   2.6079934      -2.5062613    
   2.6089933      -2.5063219    
   2.6099932      -2.5063827    
   2.6109931      -2.5064435    
   2.6119931      -2.5065043    
   2.6129930      -2.5065651    
   2.6139929      -2.5066259    
   2.6149929      -2.5066867    
   2.6159928      -2.5067477    
   2.6169927      -2.5068088    
   2.6179926      -2.5068698    
   2.6189926      -2.5069308    
   2.6199925      -2.5069919    
   2.6209924      -2.5070529    
   2.6219923      -2.5071142    
   2.6229923      -2.5071754    
   2.6239922      -2.5072365    
   2.6249921      -2.5072978    
   2.6259921      -2.5073593    
   2.6269920      -2.5074205    
   2.6279919      -2.5074818    
   2.6289918      -2.5075433    
   2.6299918      -2.5076046    
   2.6309917      -2.5076661    
   2.6319916      -2.5077276    
   2.6329916      -2.5077891    
   2.6339915      -2.5078506    
   2.6349914      -2.5079124    
   2.6359913      -2.5079739    
   2.6369913      -2.5080357    
   2.6379912      -2.5080972    
   2.6389911      -2.5081589    
   2.6399910      -2.5082207    
   2.6409910      -2.5082824    
   2.6419909      -2.5083442    
   2.6429908      -2.5084062    
   2.6439908      -2.5084679    
   2.6449907      -2.5085299    
   2.6459906      -2.5085917    
   2.6469905      -2.5086536    
   2.6479905      -2.5087156    
   2.6489904      -2.5087776    
   2.6499903      -2.5088396    
   2.6509902      -2.5089016    
   2.6519902      -2.5089638    
   2.6529901      -2.5090258    
   2.6539900      -2.5090880    
   2.6549900      -2.5091500    
   2.6559899      -2.5092123    
   2.6569898      -2.5092745    
   2.6579897      -2.5093367    
   2.6589897      -2.5093989    
   2.6599896      -2.5094612    
   2.6609895      -2.5095234    
   2.6619895      -2.5095859    
   2.6629894      -2.5096481    
   2.6639893      -2.5097106    
   2.6649892      -2.5097728    
   2.6659892      -2.5098352    
   2.6669891      -2.5098977    
   2.6679890      -2.5099602    
   2.6689889      -2.5100226    
   2.6699889      -2.5100851    
   2.6709888      -2.5101476    
   2.6719887      -2.5102100    
   2.6729887      -2.5102725    
   2.6739886      -2.5103352    
   2.6749885      -2.5103977    
   2.6759884      -2.5104604    
   2.6769884      -2.5105231    
   2.6779883      -2.5105855    
   2.6789882      -2.5106483    
   2.6799881      -2.5107110    
   2.6809881      -2.5107737    
   2.6819880      -2.5108364    
   2.6829879      -2.5108991    
   2.6839879      -2.5109618    
   2.6849878      -2.5110245    
   2.6859877      -2.5110874    
   2.6869876      -2.5111501    
   2.6879876      -2.5112128    
   2.6889875      -2.5112758    
   2.6899874      -2.5113385    
   2.6909873      -2.5114014    
   2.6919873      -2.5114644    
   2.6929872      -2.5115271    
   2.6939871      -2.5115900    
   2.6949871      -2.5116529    
   2.6959870      -2.5117159    
   2.6969869      -2.5117788    
   2.6979868      -2.5118418    
   2.6989868      -2.5119047    
   2.6999867      -2.5119677    
   2.7009866      -2.5120306    
   2.7019866      -2.5120935    
   2.7029865      -2.5121565    
   2.7039864      -2.5122194    
   2.7049863      -2.5122826    
   2.7059863      -2.5123456    
   2.7069862      -2.5124085    
   2.7079861      -2.5124717    
   2.7089860      -2.5125346    
   2.7099860      -2.5125978    
   2.7109859      -2.5126607    
   2.7119858      -2.5127239    
   2.7129858      -2.5127869    
   2.7139857      -2.5128500    
   2.7149856      -2.5129130    
   2.7159855      -2.5129762    
   2.7169855      -2.5130394    
   2.7179854      -2.5131025    
   2.7189853      -2.5131655    
   2.7199852      -2.5132287    
   2.7209852      -2.5132918    
   2.7219851      -2.5133550    
   2.7229850      -2.5134180    
   2.7239850      -2.5134811    
   2.7249849      -2.5135443    
   2.7259848      -2.5136075    
   2.7269847      -2.5136707    
   2.7279847      -2.5137339    
   2.7289846      -2.5137970    
   2.7299845      -2.5138602    
   2.7309844      -2.5139232    
   2.7319844      -2.5139863    
   2.7329843      -2.5140495    
   2.7339842      -2.5141127    
   2.7349842      -2.5141759    
   2.7359841      -2.5142391    
   2.7369840      -2.5143023    
   2.7379839      -2.5143654    
   2.7389839      -2.5144286    
   2.7399838      -2.5144918    
   2.7409837      -2.5145550    
   2.7419837      -2.5146182    
   2.7429836      -2.5146813    
   2.7439835      -2.5147445    
   2.7449834      -2.5148077    
   2.7459834      -2.5148706    
   2.7469833      -2.5149338    
   2.7479832      -2.5149970    
   2.7489831      -2.5150602    
   2.7499831      -2.5151234    
   2.7509830      -2.5151865    
   2.7519829      -2.5152497    
   2.7529829      -2.5153127    
   2.7539828      -2.5153759    
   2.7549827      -2.5154390    
   2.7559826      -2.5155022    
   2.7569826      -2.5155652    
   2.7579825      -2.5156283    
   2.7589824      -2.5156915    
   2.7599823      -2.5157545    
   2.7609823      -2.5158176    
   2.7619822      -2.5158806    
   2.7629821      -2.5159438    
   2.7639821      -2.5160067    
   2.7649820      -2.5160699    
   2.7659819      -2.5161328    
   2.7669818      -2.5161960    
   2.7679818      -2.5162590    
   2.7689817      -2.5163219    
   2.7699816      -2.5163851    
   2.7709816      -2.5164480    
   2.7719815      -2.5165110    
   2.7729814      -2.5165739    
   2.7739813      -2.5166368    
   2.7749813      -2.5166998    
   2.7759812      -2.5167627    
   2.7769811      -2.5168257    
   2.7779810      -2.5168886    
   2.7789810      -2.5169516    
   2.7799809      -2.5170145    
   2.7809808      -2.5170772    
   2.7819808      -2.5171402    
   2.7829807      -2.5172031    
   2.7839806      -2.5172658    
   2.7849805      -2.5173287    
   2.7859805      -2.5173914    
   2.7869804      -2.5174544    
   2.7879803      -2.5175171    
   2.7889802      -2.5175798    
   2.7899802      -2.5176425    
   2.7909801      -2.5177054    
   2.7919800      -2.5177681    
   2.7929800      -2.5178308    
   2.7939799      -2.5178936    
   2.7949798      -2.5179560    
   2.7959797      -2.5180187    
   2.7969797      -2.5180814    
   2.7979796      -2.5181439    
   2.7989795      -2.5182066    
   2.7999794      -2.5182691    
   2.8009794      -2.5183318    
   2.8019793      -2.5183942    
   2.8029792      -2.5184567    
   2.8039792      -2.5185192    
   2.8049791      -2.5185816    
   2.8059790      -2.5186441    
   2.8069789      -2.5187066    
   2.8079789      -2.5187690    
   2.8089788      -2.5188315    
   2.8099787      -2.5188937    
   2.8109787      -2.5189562    
   2.8119786      -2.5190184    
   2.8129785      -2.5190809    
   2.8139784      -2.5191431    
   2.8149784      -2.5192053    
   2.8159783      -2.5192676    
   2.8169782      -2.5193298    
   2.8179781      -2.5193920    
   2.8189781      -2.5194540    
   2.8199780      -2.5195162    
   2.8209779      -2.5195785    
   2.8219779      -2.5196404    
   2.8229778      -2.5197024    
   2.8239777      -2.5197647    
   2.8249776      -2.5198267    
   2.8259776      -2.5198886    
   2.8269775      -2.5199504    
   2.8279774      -2.5200124    
   2.8289773      -2.5200744    
   2.8299773      -2.5201361    
   2.8309772      -2.5201981    
   2.8319771      -2.5202599    
   2.8329771      -2.5203216    
   2.8339770      -2.5203834    
   2.8349769      -2.5204451    
   2.8359768      -2.5205069    
   2.8369768      -2.5205684    
   2.8379767      -2.5206301    
   2.8389766      -2.5206916    
   2.8399765      -2.5207534    
   2.8409765      -2.5208149    
   2.8419764      -2.5208764    
   2.8429763      -2.5209379    
   2.8439763      -2.5209992    
   2.8449762      -2.5210607    
   2.8459761      -2.5211220    
   2.8469760      -2.5211835    
   2.8479760      -2.5212448    
   2.8489759      -2.5213060    
   2.8499758      -2.5213673    
   2.8509758      -2.5214286    
   2.8519757      -2.5214896    
   2.8529756      -2.5215509    
   2.8539755      -2.5216119    
   2.8549755      -2.5216730    
   2.8559754      -2.5217340    
   2.8569753      -2.5217950    
   2.8579752      -2.5218561    
   2.8589752      -2.5219171    
   2.8599751      -2.5219779    
   2.8609750      -2.5220387    
   2.8619750      -2.5220995    
   2.8629749      -2.5221603    
   2.8639748      -2.5222211    
   2.8649747      -2.5222819    
   2.8659747      -2.5223424    
   2.8669746      -2.5224030    
   2.8679745      -2.5224638    
   2.8689744      -2.5225241    
   2.8699744      -2.5225847    
   2.8709743      -2.5226452    
   2.8719742      -2.5227056    
   2.8729742      -2.5227661    
   2.8739741      -2.5228264    
   2.8749740      -2.5228868    
   2.8759739      -2.5229471    
   2.8769739      -2.5230072    
   2.8779738      -2.5230675    
   2.8789737      -2.5231276    
   2.8799736      -2.5231876    
   2.8809736      -2.5232477    
   2.8819735      -2.5233076    
   2.8829734      -2.5233676    
   2.8839734      -2.5234275    
   2.8849733      -2.5234873    
   2.8859732      -2.5235472    
   2.8869731      -2.5236070    
   2.8879731      -2.5236669    
   2.8889730      -2.5237265    
   2.8899729      -2.5237861    
   2.8909729      -2.5238457    
   2.8919728      -2.5239053    
   2.8929727      -2.5239649    
   2.8939726      -2.5240242    
   2.8949726      -2.5240836    
   2.8959725      -2.5241430    
   2.8969724      -2.5242023    
   2.8979723      -2.5242617    
   2.8989723      -2.5243208    
   2.8999722      -2.5243800    
   2.9009721      -2.5244391    
   2.9019721      -2.5244982    
   2.9029720      -2.5245571    
   2.9039719      -2.5246162    
   2.9049718      -2.5246751    
   2.9059718      -2.5247340    
   2.9069717      -2.5247929    
   2.9079716      -2.5248516    
   2.9089715      -2.5249102    
   2.9099715      -2.5249689    
   2.9109714      -2.5250275    
   2.9119713      -2.5250862    
   2.9129713      -2.5251446    
   2.9139712      -2.5252032    
   2.9149711      -2.5252614    
   2.9159710      -2.5253198    
   2.9169710      -2.5253782    
   2.9179709      -2.5254364    
   2.9189708      -2.5254946    
   2.9199708      -2.5255527    
   2.9209707      -2.5256107    
   2.9219706      -2.5256689    
   2.9229705      -2.5257268    
   2.9239705      -2.5257847    
   2.9249704      -2.5258424    
   2.9259703      -2.5259004    
   2.9269702      -2.5259581    
   2.9279702      -2.5260158    
   2.9289701      -2.5260735    
   2.9299700      -2.5261309    
   2.9309700      -2.5261884    
   2.9319699      -2.5262458    
   2.9329698      -2.5263033    
   2.9339697      -2.5263605    
   2.9349697      -2.5264177    
   2.9359696      -2.5264750    
   2.9369695      -2.5265322    
   2.9379694      -2.5265894    
   2.9389694      -2.5266464    
   2.9399693      -2.5267034    
   2.9409692      -2.5267601    
   2.9419692      -2.5268171    
   2.9429691      -2.5268738    
   2.9439690      -2.5269306    
   2.9449689      -2.5269871    
   2.9459689      -2.5270438    
   2.9469688      -2.5271003    
   2.9479687      -2.5271568    
   2.9489686      -2.5272131    
   2.9499686      -2.5272696    
   2.9509685      -2.5273259    
   2.9519684      -2.5273819    
   2.9529684      -2.5274382    
   2.9539683      -2.5274942    
   2.9549682      -2.5275502    
   2.9559681      -2.5276062    
   2.9569681      -2.5276620    
   2.9579680      -2.5277178    
   2.9589679      -2.5277736    
   2.9599679      -2.5278294    
   2.9609678      -2.5278850    
   2.9619677      -2.5279405    
   2.9629676      -2.5279961    
   2.9639676      -2.5280514    
   2.9649675      -2.5281067    
   2.9659674      -2.5281620    
   2.9669673      -2.5282173    
   2.9679673      -2.5282724    
   2.9689672      -2.5283275    
   2.9699671      -2.5283823    
   2.9709671      -2.5284374    
   2.9719670      -2.5284922    
   2.9729669      -2.5285470    
   2.9739668      -2.5286016    
   2.9749668      -2.5286562    
   2.9759667      -2.5287108    
   2.9769666      -2.5287654    
   2.9779665      -2.5288198    
   2.9789665      -2.5288742    
   2.9799664      -2.5289285    
   2.9809663      -2.5289826    
   2.9819663      -2.5290368    
   2.9829662      -2.5290909    
   2.9839661      -2.5291448    
   2.9849660      -2.5291986    
   2.9859660      -2.5292525    
   2.9869659      -2.5293062    
   2.9879658      -2.5293601    
   2.9889657      -2.5294135    
   2.9899657      -2.5294671    
   2.9909656      -2.5295205    
   2.9919655      -2.5295739    
   2.9929655      -2.5296273    
   2.9939654      -2.5296805    
   2.9949653      -2.5297337    
   2.9959652      -2.5297866    
   2.9969652      -2.5298395    
   2.9979651      -2.5298924    
   2.9989650      -2.5299454    
   2.9999650      -2.5299981    
   3.0009649      -2.5300508    
   3.0019648      -2.5301034    
   3.0029647      -2.5301559    
   3.0039647      -2.5302083    
   3.0049646      -2.5302608    
   3.0059645      -2.5303130    
   3.0069644      -2.5303652    
   3.0079644      -2.5304172    
   3.0089643      -2.5304694    
   3.0099642      -2.5305214    
   3.0109642      -2.5305731    
   3.0119641      -2.5306249    
   3.0129640      -2.5306766    
   3.0139639      -2.5307283    
   3.0149639      -2.5307798    
   3.0159638      -2.5308313    
   3.0169637      -2.5308828    
   3.0179636      -2.5309341    
   3.0189636      -2.5309854    
   3.0199635      -2.5310366    
   3.0209634      -2.5310876    
   3.0219634      -2.5311387    
   3.0229633      -2.5311897    
   3.0239632      -2.5312405    
   3.0249631      -2.5312912    
   3.0259631      -2.5313420    
   3.0269630      -2.5313926    
   3.0279629      -2.5314434    
   3.0289629      -2.5314937    
   3.0299628      -2.5315442    
   3.0309627      -2.5315945    
   3.0319626      -2.5316448    
   3.0329626      -2.5316949    
   3.0339625      -2.5317450    
   3.0349624      -2.5317950    
   3.0359623      -2.5318451    
   3.0369623      -2.5318949    
   3.0379622      -2.5319448    
   3.0389621      -2.5319943    
   3.0399621      -2.5320442    
   3.0409620      -2.5320935    
   3.0419619      -2.5321431    
   3.0429618      -2.5321925    
   3.0439618      -2.5322418    
   3.0449617      -2.5322912    
   3.0459616      -2.5323403    
   3.0469615      -2.5323894    
   3.0479615      -2.5324385    
   3.0489614      -2.5324876    
   3.0499613      -2.5325365    
   3.0509613      -2.5325854    
   3.0519612      -2.5326340    
   3.0529611      -2.5326827    
   3.0539610      -2.5327313    
   3.0549610      -2.5327799    
   3.0559609      -2.5328283    
   3.0569608      -2.5328767    
   3.0579607      -2.5329249    
   3.0589607      -2.5329733    
   3.0599606      -2.5330215    
   3.0609605      -2.5330694    
   3.0619605      -2.5331175    
   3.0629604      -2.5331655    
   3.0639603      -2.5332134    
   3.0649602      -2.5332611    
   3.0659602      -2.5333087    
   3.0669601      -2.5333564    
   3.0679600      -2.5334041    
   3.0689600      -2.5334516    
   3.0699599      -2.5334990    
   3.0709598      -2.5335464    
   3.0719597      -2.5335937    
   3.0729597      -2.5336409    
   3.0739596      -2.5336881    
   3.0749595      -2.5337350    
   3.0759594      -2.5337820    
   3.0769594      -2.5338290    
   3.0779593      -2.5338759    
   3.0789592      -2.5339227    
   3.0799592      -2.5339694    
   3.0809591      -2.5340161    
   3.0819590      -2.5340626    
   3.0829589      -2.5341091    
   3.0839589      -2.5341556    
   3.0849588      -2.5342019    
   3.0859587      -2.5342481    
   3.0869586      -2.5342944    
   3.0879586      -2.5343406    
   3.0889585      -2.5343866    
   3.0899584      -2.5344326    
   3.0909584      -2.5344787    
   3.0919583      -2.5345244    
   3.0929582      -2.5345702    
   3.0939581      -2.5346160    
   3.0949581      -2.5346615    
   3.0959580      -2.5347071    
   3.0969579      -2.5347526    
   3.0979578      -2.5347981    
   3.0989578      -2.5348434    
   3.0999577      -2.5348887    
   3.1009576      -2.5349340    
   3.1019576      -2.5349793    
   3.1029575      -2.5350244    
   3.1039574      -2.5350695    
   3.1049573      -2.5351143    
   3.1059573      -2.5351591    
   3.1069572      -2.5352042    
   3.1079571      -2.5352488    
   3.1089571      -2.5352936    
   3.1099570      -2.5353382    
   3.1109569      -2.5353827    
   3.1119568      -2.5354271    
   3.1129568      -2.5354717    
   3.1139567      -2.5355160    
   3.1149566      -2.5355601    
   3.1159565      -2.5356045    
   3.1169565      -2.5356486    
   3.1179564      -2.5356927    
   3.1189563      -2.5357366    
   3.1199563      -2.5357807    
   3.1209562      -2.5358245    
   3.1219561      -2.5358682    
   3.1229560      -2.5359120    
   3.1239560      -2.5359557    
   3.1249559      -2.5359993    
   3.1259558      -2.5360429    
   3.1269557      -2.5360863    
   3.1279557      -2.5361297    
   3.1289556      -2.5361731    
   3.1299555      -2.5362163    
   3.1309555      -2.5362597    
   3.1319554      -2.5363026    
   3.1329553      -2.5363457    
   3.1339552      -2.5363889    
   3.1349552      -2.5364318    
   3.1359551      -2.5364747    
   3.1369550      -2.5365174    
   3.1379550      -2.5365601    
   3.1389549      -2.5366027    
   3.1399548      -2.5366454    
   3.1409547      -2.5366881    
   3.1419547      -2.5367305    
   3.1429546      -2.5367730    
   3.1439545      -2.5368152    
   3.1449544      -2.5368576    
   3.1459544      -2.5368998    
   3.1469543      -2.5369420    
   3.1479542      -2.5369840    
   3.1489542      -2.5370262    
   3.1499541      -2.5370681    
   3.1509540      -2.5371099    
   3.1519539      -2.5371518    
   3.1529539      -2.5371935    
   3.1539538      -2.5372353    
   3.1549537      -2.5372770    
   3.1559536      -2.5373185    
   3.1569536      -2.5373600    
   3.1579535      -2.5374014    
   3.1589534      -2.5374429    
   3.1599534      -2.5374842    
   3.1609533      -2.5375254    
   3.1619532      -2.5375667    
   3.1629531      -2.5376079    
   3.1639531      -2.5376489    
   3.1649530      -2.5376899    
   3.1659529      -2.5377309    
   3.1669528      -2.5377717    
   3.1679528      -2.5378127    
   3.1689527      -2.5378535    
   3.1699526      -2.5378940    
   3.1709526      -2.5379348    
   3.1719525      -2.5379753    
   3.1729524      -2.5380158    
   3.1739523      -2.5380564    
   3.1749523      -2.5380967    
   3.1759522      -2.5381370    
   3.1769521      -2.5381773    
   3.1779521      -2.5382175    
   3.1789520      -2.5382576    
   3.1799519      -2.5382979    
   3.1809518      -2.5383377    
   3.1819518      -2.5383778    
   3.1829517      -2.5384176    
   3.1839516      -2.5384576    
   3.1849515      -2.5384972    
   3.1859515      -2.5385370    
   3.1869514      -2.5385766    
   3.1879513      -2.5386164    
   3.1889513      -2.5386558    
   3.1899512      -2.5386953    
   3.1909511      -2.5387347    
   3.1919510      -2.5387740    
   3.1929510      -2.5388134    
   3.1939509      -2.5388527    
   3.1949508      -2.5388918    
   3.1959507      -2.5389309    
   3.1969507      -2.5389700    
   3.1979506      -2.5390091    
   3.1989505      -2.5390480    
   3.1999505      -2.5390868    
   3.2009504      -2.5391257    
   3.2019503      -2.5391645    
   3.2029502      -2.5392032    
   3.2039502      -2.5392418    
   3.2049501      -2.5392804    
   3.2059500      -2.5393190    
   3.2069499      -2.5393574    
   3.2079499      -2.5393958    
   3.2089498      -2.5394342    
   3.2099497      -2.5394726    
   3.2109497      -2.5395107    
   3.2119496      -2.5395489    
   3.2129495      -2.5395870    
   3.2139494      -2.5396252    
   3.2149494      -2.5396631    
   3.2159493      -2.5397012    
   3.2169492      -2.5397391    
   3.2179492      -2.5397768    
   3.2189491      -2.5398147    
   3.2199490      -2.5398524    
   3.2209489      -2.5398901    
   3.2219489      -2.5399277    
   3.2229488      -2.5399652    
   3.2239487      -2.5400026    
   3.2249486      -2.5400403    
   3.2259486      -2.5400774    
   3.2269485      -2.5401149    
   3.2279484      -2.5401521    
   3.2289484      -2.5401893    
   3.2299483      -2.5402265    
   3.2309482      -2.5402637    
   3.2319481      -2.5403006    
   3.2329481      -2.5403376    
   3.2339480      -2.5403745    
   3.2349479      -2.5404115    
   3.2359478      -2.5404482    
   3.2369478      -2.5404851    
   3.2379477      -2.5405219    
   3.2389476      -2.5405583    
   3.2399476      -2.5405951    
   3.2409475      -2.5406315    
   3.2419474      -2.5406680    
   3.2429473      -2.5407045    
   3.2439473      -2.5407410    
   3.2449472      -2.5407772    
   3.2459471      -2.5408134    
   3.2469471      -2.5408497    
   3.2479470      -2.5408859    
   3.2489469      -2.5409219    
   3.2499468      -2.5409582    
   3.2509468      -2.5409942    
   3.2519467      -2.5410299    
   3.2529466      -2.5410659    
   3.2539465      -2.5411017    
   3.2549465      -2.5411377    
   3.2559464      -2.5411732    
   3.2569463      -2.5412090    
   3.2579463      -2.5412447    
   3.2589462      -2.5412803    
   3.2599461      -2.5413158    
   3.2609460      -2.5413513    
   3.2619460      -2.5413866    
   3.2629459      -2.5414219    
   3.2639458      -2.5414574    
   3.2649457      -2.5414925    
   3.2659457      -2.5415277    
   3.2669456      -2.5415630    
   3.2679455      -2.5415981    
   3.2689455      -2.5416331    
   3.2699454      -2.5416682    
   3.2709453      -2.5417030    
   3.2719452      -2.5417380    
   3.2729452      -2.5417728    
   3.2739451      -2.5418077    
   3.2749450      -2.5418422    
   3.2759449      -2.5418770    
   3.2769449      -2.5419116    
   3.2779448      -2.5419462    
   3.2789447      -2.5419807    
   3.2799447      -2.5420153    
   3.2809446      -2.5420496    
   3.2819445      -2.5420840    
   3.2829444      -2.5421183    
   3.2839444      -2.5421526    
   3.2849443      -2.5421870    
   3.2859442      -2.5422211    
   3.2869442      -2.5422552    
   3.2879441      -2.5422893    
   3.2889440      -2.5423234    
   3.2899439      -2.5423574    
   3.2909439      -2.5423913    
   3.2919438      -2.5424252    
   3.2929437      -2.5424590    
   3.2939436      -2.5424929    
   3.2949436      -2.5425265    
   3.2959435      -2.5425601    
   3.2969434      -2.5425940    
   3.2979434      -2.5426273    
   3.2989433      -2.5426610    
   3.2999432      -2.5426943    
   3.3009431      -2.5427279    
   3.3019431      -2.5427613    
   3.3029430      -2.5427947    
   3.3039429      -2.5428278    
   3.3049428      -2.5428612    
   3.3059428      -2.5428944    
   3.3069427      -2.5429275    
   3.3079426      -2.5429606    
   3.3089426      -2.5429935    
   3.3099425      -2.5430267    
   3.3109424      -2.5430596    
   3.3119423      -2.5430925    
   3.3129423      -2.5431254    
   3.3139422      -2.5431583    
   3.3149421      -2.5431910    
   3.3159420      -2.5432236    
   3.3169420      -2.5432563    
   3.3179419      -2.5432889    
   3.3189418      -2.5433216    
   3.3199418      -2.5433540    
   3.3209417      -2.5433867    
   3.3219416      -2.5434191    
   3.3229415      -2.5434513    
   3.3239415      -2.5434837    
   3.3249414      -2.5435162    
   3.3259413      -2.5435483    
   3.3269413      -2.5435805    
   3.3279412      -2.5436127    
   3.3289411      -2.5436447    
   3.3299410      -2.5436769    
   3.3309410      -2.5437088    
   3.3319409      -2.5437407    
   3.3329408      -2.5437727    
   3.3339407      -2.5438046    
   3.3349407      -2.5438366    
   3.3359406      -2.5438683    
   3.3369405      -2.5439000    
   3.3379405      -2.5439317    
   3.3389404      -2.5439634    
   3.3399403      -2.5439951    
   3.3409402      -2.5440266    
   3.3419402      -2.5440581    
   3.3429401      -2.5440896    
   3.3439400      -2.5441210    
   3.3449399      -2.5441525    
   3.3459399      -2.5441837    
   3.3469398      -2.5442152    
   3.3479397      -2.5442464    
   3.3489397      -2.5442777    
   3.3499396      -2.5443087    
   3.3509395      -2.5443399    
   3.3519394      -2.5443709    
   3.3529394      -2.5444019    
   3.3539393      -2.5444329    
   3.3549392      -2.5444639    
   3.3559391      -2.5444949    
   3.3569391      -2.5445256    
   3.3579390      -2.5445566    
   3.3589389      -2.5445874    
   3.3599389      -2.5446181    
   3.3609388      -2.5446486    
   3.3619387      -2.5446794    
   3.3629386      -2.5447099    
   3.3639386      -2.5447407    
   3.3649385      -2.5447712    
   3.3659384      -2.5448017    
   3.3669384      -2.5448320    
   3.3679383      -2.5448625    
   3.3689382      -2.5448928    
   3.3699381      -2.5449231    
   3.3709381      -2.5449533    
   3.3719380      -2.5449836    
   3.3729379      -2.5450139    
   3.3739378      -2.5450439    
   3.3749378      -2.5450740    
   3.3759377      -2.5451043    
   3.3769376      -2.5451343    
   3.3779376      -2.5451641    
   3.3789375      -2.5451941    
   3.3799374      -2.5452240    
   3.3809373      -2.5452540    
   3.3819373      -2.5452838    
   3.3829372      -2.5453136    
   3.3839371      -2.5453432    
   3.3849370      -2.5453730    
   3.3859370      -2.5454025    
   3.3869369      -2.5454323    
   3.3879368      -2.5454619    
   3.3889368      -2.5454915    
   3.3899367      -2.5455208    
   3.3909366      -2.5455503    
   3.3919365      -2.5455797    
   3.3929365      -2.5456092    
   3.3939364      -2.5456386    
   3.3949363      -2.5456679    
   3.3959363      -2.5456970    
   3.3969362      -2.5457263    
   3.3979361      -2.5457554    
   3.3989360      -2.5457847    
   3.3999360      -2.5458138    
   3.4009359      -2.5458429    
   3.4019358      -2.5458717    
   3.4029357      -2.5459008    
   3.4039357      -2.5459297    
   3.4049356      -2.5459588    
   3.4059355      -2.5459876    
   3.4069355      -2.5460165    
   3.4079354      -2.5460453    
   3.4089353      -2.5460739    
   3.4099352      -2.5461028    
   3.4109352      -2.5461314    
   3.4119351      -2.5461600    
   3.4129350      -2.5461886    
   3.4139349      -2.5462172    
   3.4149349      -2.5462458    
   3.4159348      -2.5462744    
   3.4169347      -2.5463028    
   3.4179347      -2.5463312    
   3.4189346      -2.5463595    
   3.4199345      -2.5463879    
   3.4209344      -2.5464163    
   3.4219344      -2.5464447    
   3.4229343      -2.5464728    
   3.4239342      -2.5465012    
   3.4249341      -2.5465293    
   3.4259341      -2.5465574    
   3.4269340      -2.5465856    
   3.4279339      -2.5466135    
   3.4289339      -2.5466416    
   3.4299338      -2.5466695    
   3.4309337      -2.5466976    
   3.4319336      -2.5467255    
   3.4329336      -2.5467534    
   3.4339335      -2.5467813    
   3.4349334      -2.5468090    
   3.4359334      -2.5468369    
   3.4369333      -2.5468645    
   3.4379332      -2.5468922    
   3.4389331      -2.5469201    
   3.4399331      -2.5469475    
   3.4409330      -2.5469751    
   3.4419329      -2.5470028    
   3.4429328      -2.5470302    
   3.4439328      -2.5470579    
   3.4449327      -2.5470853    
   3.4459326      -2.5471127    
   3.4469326      -2.5471401    
   3.4479325      -2.5471675    
   3.4489324      -2.5471950    
   3.4499323      -2.5472221    
   3.4509323      -2.5472496    
   3.4519322      -2.5472767    
   3.4529321      -2.5473039    
   3.4539320      -2.5473311    
   3.4549320      -2.5473583    
   3.4559319      -2.5473852    
   3.4569318      -2.5474124    
   3.4579318      -2.5474393    
   3.4589317      -2.5474665    
   3.4599316      -2.5474935    
   3.4609315      -2.5475204    
   3.4619315      -2.5475473    
   3.4629314      -2.5475740    
   3.4639313      -2.5476010    
   3.4649312      -2.5476277    
   3.4659312      -2.5476546    
   3.4669311      -2.5476813    
   3.4679310      -2.5477080    
   3.4689310      -2.5477347    
   3.4699309      -2.5477614    
   3.4709308      -2.5477879    
   3.4719307      -2.5478146    
   3.4729307      -2.5478411    
   3.4739306      -2.5478678    
   3.4749305      -2.5478942    
   3.4759305      -2.5479207    
   3.4769304      -2.5479472    
   3.4779303      -2.5479734    
   3.4789302      -2.5479999    
   3.4799302      -2.5480263    
   3.4809301      -2.5480525    
   3.4819300      -2.5480788    
   3.4829299      -2.5481050    
   3.4839299      -2.5481312    
   3.4849298      -2.5481575    
   3.4859297      -2.5481837    
   3.4869297      -2.5482099    
   3.4879296      -2.5482359    
   3.4889295      -2.5482619    
   3.4899294      -2.5482881    
   3.4909294      -2.5483141    
   3.4919293      -2.5483401    
   3.4929292      -2.5483661    
   3.4939291      -2.5483918    
   3.4949291      -2.5484178    
   3.4959290      -2.5484438    
   3.4969289      -2.5484695    
   3.4979289      -2.5484953    
   3.4989288      -2.5485210    
   3.4999287      -2.5485468    
   3.5009286      -2.5485725    
   3.5019286      -2.5485983    
   3.5029285      -2.5486240    
   3.5039284      -2.5486495    
   3.5049284      -2.5486753    
   3.5059283      -2.5487008    
   3.5069282      -2.5487263    
   3.5079281      -2.5487518    
   3.5089281      -2.5487773    
   3.5099280      -2.5488029    
   3.5109279      -2.5488284    
   3.5119278      -2.5488539    
   3.5129278      -2.5488791    
   3.5139277      -2.5489044    
   3.5149276      -2.5489299    
   3.5159276      -2.5489552    
   3.5169275      -2.5489805    
   3.5179274      -2.5490057    
   3.5189273      -2.5490310    
   3.5199273      -2.5490561    
   3.5209272      -2.5490813    
   3.5219271      -2.5491066    
   3.5229270      -2.5491316    
   3.5239270      -2.5491567    
   3.5249269      -2.5491817    
   3.5259268      -2.5492070    
   3.5269268      -2.5492320    
   3.5279267      -2.5492568    
   3.5289266      -2.5492818    
   3.5299265      -2.5493069    
   3.5309265      -2.5493317    
   3.5319264      -2.5493567    
   3.5329263      -2.5493815    
   3.5339262      -2.5494063    
   3.5349262      -2.5494311    
   3.5359261      -2.5494559    
   3.5369260      -2.5494807    
   3.5379260      -2.5495055    
   3.5389259      -2.5495303    
   3.5399258      -2.5495548    
   3.5409257      -2.5495796    
   3.5419257      -2.5496042    
   3.5429256      -2.5496290    
   3.5439255      -2.5496535    
   3.5449255      -2.5496781    
   3.5459254      -2.5497026    
   3.5469253      -2.5497272    
   3.5479252      -2.5497518    
   3.5489252      -2.5497761    
   3.5499251      -2.5498006    
   3.5509250      -2.5498250    
   3.5519249      -2.5498495    
   3.5529249      -2.5498738    
   3.5539248      -2.5498981    
   3.5549247      -2.5499225    
   3.5559247      -2.5499468    
   3.5569246      -2.5499711    
   3.5579245      -2.5499954    
   3.5589244      -2.5500197    
   3.5599244      -2.5500441    
   3.5609243      -2.5500681    
   3.5619242      -2.5500925    
   3.5629241      -2.5501165    
   3.5639241      -2.5501406    
   3.5649240      -2.5501647    
   3.5659239      -2.5501888    
   3.5669239      -2.5502129    
   3.5679238      -2.5502369    
   3.5689237      -2.5502610    
   3.5699236      -2.5502851    
   3.5709236      -2.5503092    
   3.5719235      -2.5503330    
   3.5729234      -2.5503571    
   3.5739233      -2.5503809    
   3.5749233      -2.5504048    
   3.5759232      -2.5504286    
   3.5769231      -2.5504525    
   3.5779231      -2.5504766    
   3.5789230      -2.5505002    
   3.5799229      -2.5505240    
   3.5809228      -2.5505478    
   3.5819228      -2.5505717    
   3.5829227      -2.5505953    
   3.5839226      -2.5506191    
   3.5849226      -2.5506427    
   3.5859225      -2.5506666    
   3.5869224      -2.5506902    
   3.5879223      -2.5507138    
   3.5889223      -2.5507374    
   3.5899222      -2.5507610    
   3.5909221      -2.5507846    
   3.5919220      -2.5508082    
   3.5929220      -2.5508318    
   3.5939219      -2.5508554    
   3.5949218      -2.5508788    
   3.5959218      -2.5509024    
   3.5969217      -2.5509257    
   3.5979216      -2.5509493    
   3.5989215      -2.5509727    
   3.5999215      -2.5509961    
   3.6009214      -2.5510194    
   3.6019213      -2.5510428    
   3.6029212      -2.5510662    
   3.6039212      -2.5510895    
   3.6049211      -2.5511129    
   3.6059210      -2.5511363    
   3.6069210      -2.5511596    
   3.6079209      -2.5511827    
   3.6089208      -2.5512061    
   3.6099207      -2.5512292    
   3.6109207      -2.5512526    
   3.6119206      -2.5512757    
   3.6129205      -2.5512991    
   3.6139205      -2.5513222    
   3.6149204      -2.5513453    
   3.6159203      -2.5513685    
   3.6169202      -2.5513916    
   3.6179202      -2.5514147    
   3.6189201      -2.5514379    
   3.6199200      -2.5514610    
   3.6209199      -2.5514839    
   3.6219199      -2.5515070    
   3.6229198      -2.5515301    
   3.6239197      -2.5515530    
   3.6249197      -2.5515761    
   3.6259196      -2.5515990    
   3.6269195      -2.5516219    
   3.6279194      -2.5516450    
   3.6289194      -2.5516679    
   3.6299193      -2.5516908    
   3.6309192      -2.5517137    
   3.6319191      -2.5517366    
   3.6329191      -2.5517595    
   3.6339190      -2.5517824    
   3.6349189      -2.5518053    
   3.6359189      -2.5518279    
   3.6369188      -2.5518508    
   3.6379187      -2.5518737    
   3.6389186      -2.5518963    
   3.6399186      -2.5519192    
   3.6409185      -2.5519419    
   3.6419184      -2.5519648    
   3.6429183      -2.5519874    
   3.6439183      -2.5520101    
   3.6449182      -2.5520329    
   3.6459181      -2.5520556    
   3.6469181      -2.5520782    
   3.6479180      -2.5521009    
   3.6489179      -2.5521235    
   3.6499178      -2.5521462    
   3.6509178      -2.5521688    
   3.6519177      -2.5521915    
   3.6529176      -2.5522139    
   3.6539176      -2.5522366    
   3.6549175      -2.5522592    
   3.6559174      -2.5522819    
   3.6569173      -2.5523043    
   3.6579173      -2.5523269    
   3.6589172      -2.5523493    
   3.6599171      -2.5523720    
   3.6609170      -2.5523944    
   3.6619170      -2.5524168    
   3.6629169      -2.5524392    
   3.6639168      -2.5524619    
   3.6649168      -2.5524843    
   3.6659167      -2.5525067    
   3.6669166      -2.5525291    
   3.6679165      -2.5525515    
   3.6689165      -2.5525739    
   3.6699164      -2.5525963    
   3.6709163      -2.5526187    
   3.6719162      -2.5526412    
   3.6729162      -2.5526636    
   3.6739161      -2.5526857    
   3.6749160      -2.5527081    
   3.6759160      -2.5527306    
   3.6769159      -2.5527527    
   3.6779158      -2.5527751    
   3.6789157      -2.5527973    
   3.6799157      -2.5528197    
   3.6809156      -2.5528419    
   3.6819155      -2.5528643    
   3.6829154      -2.5528865    
   3.6839154      -2.5529089    
   3.6849153      -2.5529311    
   3.6859152      -2.5529532    
   3.6869152      -2.5529754    
   3.6879151      -2.5529976    
   3.6889150      -2.5530200    
   3.6899149      -2.5530422    
   3.6909149      -2.5530643    
   3.6919148      -2.5530865    
   3.6929147      -2.5531087    
   3.6939147      -2.5531309    
   3.6949146      -2.5531530    
   3.6959145      -2.5531750    
   3.6969144      -2.5531971    
   3.6979144      -2.5532193    
   3.6989143      -2.5532415    
   3.6999142      -2.5532637    
   3.7009141      -2.5532856    
   3.7019141      -2.5533078    
   3.7029140      -2.5533299    
   3.7039139      -2.5533519    
   3.7049139      -2.5533741    
   3.7059138      -2.5533960    
   3.7069137      -2.5534182    
   3.7079136      -2.5534401    
   3.7089136      -2.5534623    
   3.7099135      -2.5534842    
   3.7109134      -2.5535064    
   3.7119133      -2.5535283    
   3.7129133      -2.5535502    
   3.7139132      -2.5535724    
   3.7149131      -2.5535944    
   3.7159131      -2.5536163    
   3.7169130      -2.5536382    
   3.7179129      -2.5536604    
   3.7189128      -2.5536823    
   3.7199128      -2.5537043    
   3.7209127      -2.5537262    
   3.7219126      -2.5537481    
   3.7229125      -2.5537701    
   3.7239125      -2.5537920    
   3.7249124      -2.5538139    
   3.7259123      -2.5538359    
   3.7269123      -2.5538578    
   3.7279122      -2.5538797    
   3.7289121      -2.5539017    
   3.7299120      -2.5539236    
   3.7309120      -2.5539455    
   3.7319119      -2.5539675    
   3.7329118      -2.5539894    
   3.7339118      -2.5540113    
   3.7349117      -2.5540333    
   3.7359116      -2.5540550    
   3.7369115      -2.5540769    
   3.7379115      -2.5540988    
   3.7389114      -2.5541208    
   3.7399113      -2.5541425    
   3.7409112      -2.5541644    
   3.7419112      -2.5541863    
   3.7429111      -2.5542083    
   3.7439110      -2.5542300    
   3.7449110      -2.5542519    
   3.7459109      -2.5542738    
   3.7469108      -2.5542955    
   3.7479107      -2.5543175    
   3.7489107      -2.5543392    
   3.7499106      -2.5543611    
   3.7509105      -2.5543830    
   3.7519104      -2.5544047    
   3.7529104      -2.5544267    
   3.7539103      -2.5544484    
   3.7549102      -2.5544703    
   3.7559102      -2.5544920    
   3.7569101      -2.5545139    
   3.7579100      -2.5545356    
   3.7589099      -2.5545576    
   3.7599099      -2.5545793    
   3.7609098      -2.5546012    
   3.7619097      -2.5546229    
   3.7629097      -2.5546448    
   3.7639096      -2.5546665    
   3.7649095      -2.5546885    
   3.7659094      -2.5547101    
   3.7669094      -2.5547321    
   3.7679093      -2.5547538    
   3.7689092      -2.5547755    
   3.7699091      -2.5547974    
   3.7709091      -2.5548191    
   3.7719090      -2.5548410    
   3.7729089      -2.5548627    
   3.7739089      -2.5548847    
   3.7749088      -2.5549064    
   3.7759087      -2.5549281    
   3.7769086      -2.5549500    
   3.7779086      -2.5549717    
   3.7789085      -2.5549936    
   3.7799084      -2.5550153    
   3.7809083      -2.5550373    
   3.7819083      -2.5550590    
   3.7829082      -2.5550807    
   3.7839081      -2.5551026    
   3.7849081      -2.5551243    
   3.7859080      -2.5551462    
   3.7869079      -2.5551679    
   3.7879078      -2.5551898    
   3.7889078      -2.5552115    
   3.7899077      -2.5552335    
   3.7909076      -2.5552552    
   3.7919075      -2.5552769    
   3.7929075      -2.5552988    
   3.7939074      -2.5553205    
   3.7949073      -2.5553424    
   3.7959073      -2.5553641    
   3.7969072      -2.5553861    
   3.7979071      -2.5554078    
   3.7989070      -2.5554297    
   3.7999070      -2.5554514    
   3.8009069      -2.5554733    
   3.8019068      -2.5554950    
   3.8029068      -2.5555170    
   3.8039067      -2.5555389    
   3.8049066      -2.5555606    
   3.8059065      -2.5555825    
   3.8069065      -2.5556042    
   3.8079064      -2.5556262    
   3.8089063      -2.5556481    
   3.8099062      -2.5556698    
   3.8109062      -2.5556917    
   3.8119061      -2.5557137    
   3.8129060      -2.5557353    
   3.8139060      -2.5557573    
   3.8149059      -2.5557792    
   3.8159058      -2.5558009    
   3.8169057      -2.5558228    
   3.8179057      -2.5558448    
   3.8189056      -2.5558667    
   3.8199055      -2.5558884    
   3.8209054      -2.5559103    
   3.8219054      -2.5559323    
   3.8229053      -2.5559542    
   3.8239052      -2.5559762    
   3.8249052      -2.5559981    
   3.8259051      -2.5560200    
   3.8269050      -2.5560420    
   3.8279049      -2.5560637    
   3.8289049      -2.5560856    
   3.8299048      -2.5561075    
   3.8309047      -2.5561295    
   3.8319046      -2.5561514    
   3.8329046      -2.5561736    
   3.8339045      -2.5561955    
   3.8349044      -2.5562174    
   3.8359044      -2.5562394    
   3.8369043      -2.5562613    
   3.8379042      -2.5562832    
   3.8389041      -2.5563052    
   3.8399041      -2.5563273    
   3.8409040      -2.5563493    
   3.8419039      -2.5563712    
   3.8429039      -2.5563934    
   3.8439038      -2.5564153    
   3.8449037      -2.5564373    
   3.8459036      -2.5564594    
   3.8469036      -2.5564814    
   3.8479035      -2.5565035    
   3.8489034      -2.5565255    
   3.8499033      -2.5565476    
   3.8509033      -2.5565696    
   3.8519032      -2.5565917    
   3.8529031      -2.5566137    
   3.8539031      -2.5566359    
   3.8549030      -2.5566580    
   3.8559029      -2.5566800    
   3.8569028      -2.5567021    
   3.8579028      -2.5567243    
   3.8589027      -2.5567465    
   3.8599026      -2.5567687    
   3.8609025      -2.5567906    
   3.8619025      -2.5568128    
   3.8629024      -2.5568349    
   3.8639023      -2.5568571    
   3.8649023      -2.5568793    
   3.8659022      -2.5569015    
   3.8669021      -2.5569239    
   3.8679020      -2.5569460    
   3.8689020      -2.5569682    
   3.8699019      -2.5569904    
   3.8709018      -2.5570126    
   3.8719018      -2.5570350    
   3.8729017      -2.5570571    
   3.8739016      -2.5570793    
   3.8749015      -2.5571017    
   3.8759015      -2.5571239    
   3.8769014      -2.5571463    
   3.8779013      -2.5571685    
   3.8789012      -2.5571909    
   3.8799012      -2.5572133    
   3.8809011      -2.5572355    
   3.8819010      -2.5572579    
   3.8829010      -2.5572803    
   3.8839009      -2.5573027    
   3.8849008      -2.5573249    
   3.8859007      -2.5573473    
   3.8869007      -2.5573697    
   3.8879006      -2.5573921    
   3.8889005      -2.5574145    
   3.8899004      -2.5574369    
   3.8909004      -2.5574596    
   3.8919003      -2.5574820    
   3.8929002      -2.5575044    
   3.8939002      -2.5575268    
   3.8949001      -2.5575495    
   3.8959000      -2.5575719    
   3.8968999      -2.5575943    
   3.8978999      -2.5576169    
   3.8988998      -2.5576394    
   3.8998997      -2.5576620    
   3.9008996      -2.5576847    
   3.9018996      -2.5577071    
   3.9028995      -2.5577297    
   3.9038994      -2.5577524    
   3.9048994      -2.5577750    
   3.9058993      -2.5577977    
   3.9068992      -2.5578203    
   3.9078991      -2.5578430    
   3.9088991      -2.5578656    
   3.9098990      -2.5578883    
   3.9108989      -2.5579109    
   3.9118989      -2.5579336    
   3.9128988      -2.5579565    
   3.9138987      -2.5579791    
   3.9148986      -2.5580018    
   3.9158986      -2.5580246    
   3.9168985      -2.5580473    
   3.9178984      -2.5580702    
   3.9188983      -2.5580931    
   3.9198983      -2.5581157    
   3.9208982      -2.5581386    
   3.9218981      -2.5581615    
   3.9228981      -2.5581844    
   3.9238980      -2.5582073    
   3.9248979      -2.5582302    
   3.9258978      -2.5582530    
   3.9268978      -2.5582759    
   3.9278977      -2.5582988    
   3.9288976      -2.5583220    
   3.9298975      -2.5583448    
   3.9308975      -2.5583677    
   3.9318974      -2.5583909    
   3.9328973      -2.5584137    
   3.9338973      -2.5584369    
   3.9348972      -2.5584600    
   3.9358971      -2.5584831    
   3.9368970      -2.5585060    
   3.9378970      -2.5585291    
   3.9388969      -2.5585523    
   3.9398968      -2.5585754    
   3.9408967      -2.5585985    
   3.9418967      -2.5586216    
   3.9428966      -2.5586450    
   3.9438965      -2.5586681    
   3.9448965      -2.5586913    
   3.9458964      -2.5587146    
   3.9468963      -2.5587378    
   3.9478962      -2.5587611    
   3.9488962      -2.5587845    
   3.9498961      -2.5588076    
   3.9508960      -2.5588310    
   3.9518960      -2.5588543    
   3.9528959      -2.5588777    
   3.9538958      -2.5589011    
   3.9548957      -2.5589244    
   3.9558957      -2.5589478    
   3.9568956      -2.5589714    
   3.9578955      -2.5589948    
   3.9588954      -2.5590181    
   3.9598954      -2.5590417    
   3.9608953      -2.5590651    
   3.9618952      -2.5590887    
   3.9628952      -2.5591123    
   3.9638951      -2.5591359    
   3.9648950      -2.5591593    
   3.9658949      -2.5591829    
   3.9668949      -2.5592065    
   3.9678948      -2.5592303    
   3.9688947      -2.5592539    
   3.9698946      -2.5592775    
   3.9708946      -2.5593011    
   3.9718945      -2.5593250    
   3.9728944      -2.5593486    
   3.9738944      -2.5593724    
   3.9748943      -2.5593963    
   3.9758942      -2.5594201    
   3.9768941      -2.5594437    
   3.9778941      -2.5594676    
   3.9788940      -2.5594914    
   3.9798939      -2.5595155    
   3.9808939      -2.5595393    
   3.9818938      -2.5595632    
   3.9828937      -2.5595872    
   3.9838936      -2.5596111    
   3.9848936      -2.5596352    
   3.9858935      -2.5596590    
   3.9868934      -2.5596831    
   3.9878933      -2.5597072    
   3.9888933      -2.5597312    
   3.9898932      -2.5597553    
   3.9908931      -2.5597794    
   3.9918931      -2.5598035    
   3.9928930      -2.5598276    
   3.9938929      -2.5598519    
   3.9948928      -2.5598760    
   3.9958928      -2.5599003    
   3.9968927      -2.5599244    
   3.9978926      -2.5599487    
   3.9988925      -2.5599730    
   3.9998925      -2.5599973    
   4.0008926      -2.5600216    
   4.0018926      -2.5600460    
   4.0028925      -2.5600703    
   4.0038924      -2.5600948    
   4.0048923      -2.5601192    
   4.0058923      -2.5601437    
   4.0068922      -2.5601680    
   4.0078921      -2.5601926    
   4.0088921      -2.5602171    
   4.0098920      -2.5602417    
   4.0108919      -2.5602663    
   4.0118918      -2.5602908    
   4.0128918      -2.5603154    
   4.0138917      -2.5603399    
   4.0148916      -2.5603645    
   4.0158916      -2.5603893    
   4.0168915      -2.5604138    
   4.0178914      -2.5604386    
   4.0188913      -2.5604634    
   4.0198913      -2.5604882    
   4.0208912      -2.5605128    
   4.0218911      -2.5605376    
   4.0228910      -2.5605624    
   4.0238910      -2.5605872    
   4.0248909      -2.5606122    
   4.0258908      -2.5606370    
   4.0268908      -2.5606618    
   4.0278907      -2.5606868    
   4.0288906      -2.5607116    
   4.0298905      -2.5607367    
   4.0308905      -2.5607617    
   4.0318904      -2.5607867    
   4.0328903      -2.5608115    
   4.0338902      -2.5608366    
   4.0348902      -2.5608616    
   4.0358901      -2.5608869    
   4.0368900      -2.5609119    
   4.0378900      -2.5609369    
   4.0388899      -2.5609620    
   4.0398898      -2.5609872    
   4.0408897      -2.5610123    
   4.0418897      -2.5610375    
   4.0428896      -2.5610628    
   4.0438895      -2.5610881    
   4.0448895      -2.5611131    
   4.0458894      -2.5611384    
   4.0468893      -2.5611637    
   4.0478892      -2.5611889    
   4.0488892      -2.5612144    
   4.0498891      -2.5612397    
   4.0508890      -2.5612650    
   4.0518889      -2.5612903    
   4.0528889      -2.5613158    
   4.0538888      -2.5613410    
   4.0548887      -2.5613666    
   4.0558887      -2.5613921    
   4.0568886      -2.5614173    
   4.0578885      -2.5614429    
   4.0588884      -2.5614684    
   4.0598884      -2.5614939    
   4.0608883      -2.5615194    
   4.0618882      -2.5615449    
   4.0628881      -2.5615704    
   4.0638881      -2.5615962    
   4.0648880      -2.5616217    
   4.0658879      -2.5616472    
   4.0668879      -2.5616729    
   4.0678878      -2.5616984    
   4.0688877      -2.5617242    
   4.0698876      -2.5617499    
   4.0708876      -2.5617754    
   4.0718875      -2.5618012    
   4.0728874      -2.5618269    
   4.0738873      -2.5618527    
   4.0748873      -2.5618784    
   4.0758872      -2.5619042    
   4.0768871      -2.5619299    
   4.0778871      -2.5619557    
   4.0788870      -2.5619817    
   4.0798869      -2.5620074    
   4.0808868      -2.5620332    
   4.0818868      -2.5620592    
   4.0828867      -2.5620849    
   4.0838866      -2.5621109    
   4.0848866      -2.5621369    
   4.0858865      -2.5621626    
   4.0868864      -2.5621886    
   4.0878863      -2.5622146    
   4.0888863      -2.5622406    
   4.0898862      -2.5622666    
   4.0908861      -2.5622926    
   4.0918860      -2.5623186    
   4.0928860      -2.5623446    
   4.0938859      -2.5623705    
   4.0948858      -2.5623965    
   4.0958858      -2.5624228    
   4.0968857      -2.5624487    
   4.0978856      -2.5624747    
   4.0988855      -2.5625010    
   4.0998855      -2.5625269    
   4.1008854      -2.5625532    
   4.1018853      -2.5625794    
   4.1028852      -2.5626054    
   4.1038852      -2.5626316    
   4.1048851      -2.5626578    
   4.1058850      -2.5626841    
   4.1068850      -2.5627103    
   4.1078849      -2.5627365    
   4.1088848      -2.5627627    
   4.1098847      -2.5627890    
   4.1108847      -2.5628152    
   4.1118846      -2.5628414    
   4.1128845      -2.5628676    
   4.1138844      -2.5628939    
   4.1148844      -2.5629203    
   4.1158843      -2.5629466    
   4.1168842      -2.5629730    
   4.1178842      -2.5629992    
   4.1188841      -2.5630255    
   4.1198840      -2.5630519    
   4.1208839      -2.5630784    
   4.1218839      -2.5631046    
   4.1228838      -2.5631311    
   4.1238837      -2.5631576    
   4.1248837      -2.5631840    
   4.1258836      -2.5632102    
   4.1268835      -2.5632367    
   4.1278834      -2.5632632    
   4.1288834      -2.5632896    
   4.1298833      -2.5633161    
   4.1308832      -2.5633426    
   4.1318831      -2.5633690    
   4.1328831      -2.5633957    
   4.1338830      -2.5634222    
   4.1348829      -2.5634487    
   4.1358829      -2.5634751    
   4.1368828      -2.5635018    
   4.1378827      -2.5635283    
   4.1388826      -2.5635548    
   4.1398826      -2.5635815    
   4.1408825      -2.5636079    
   4.1418824      -2.5636346    
   4.1428823      -2.5636613    
   4.1438823      -2.5636878    
   4.1448822      -2.5637145    
   4.1458821      -2.5637410    
   4.1468821      -2.5637677    
   4.1478820      -2.5637944    
   4.1488819      -2.5638211    
   4.1498818      -2.5638478    
   4.1508818      -2.5638742    
   4.1518817      -2.5639009    
   4.1528816      -2.5639277    
   4.1538815      -2.5639544    
   4.1548815      -2.5639811    
   4.1558814      -2.5640078    
   4.1568813      -2.5640345    
   4.1578813      -2.5640614    
   4.1588812      -2.5640881    
   4.1598811      -2.5641148    
   4.1608810      -2.5641415    
   4.1618810      -2.5641682    
   4.1628809      -2.5641952    
   4.1638808      -2.5642219    
   4.1648808      -2.5642486    
   4.1658807      -2.5642755    
   4.1668806      -2.5643022    
   4.1678805      -2.5643289    
   4.1688805      -2.5643559    
   4.1698804      -2.5643826    
   4.1708803      -2.5644095    
   4.1718802      -2.5644362    
   4.1728802      -2.5644631    
   4.1738801      -2.5644901    
   4.1748800      -2.5645168    
   4.1758800      -2.5645437    
   4.1768799      -2.5645704    
   4.1778798      -2.5645974    
   4.1788797      -2.5646243    
   4.1798797      -2.5646513    
   4.1808796      -2.5646780    
   4.1818795      -2.5647049    
   4.1828794      -2.5647318    
   4.1838794      -2.5647588    
   4.1848793      -2.5647857    
   4.1858792      -2.5648127    
   4.1868792      -2.5648396    
   4.1878791      -2.5648663    
   4.1888790      -2.5648932    
   4.1898789      -2.5649202    
   4.1908789      -2.5649471    
   4.1918788      -2.5649741    
   4.1928787      -2.5650010    
   4.1938787      -2.5650280    
   4.1948786      -2.5650551    
   4.1958785      -2.5650821    
   4.1968784      -2.5651090    
   4.1978784      -2.5651360    
   4.1988783      -2.5651629    
   4.1998782      -2.5651898    
   4.2008781      -2.5652168    
   4.2018781      -2.5652437    
   4.2028780      -2.5652709    
   4.2038779      -2.5652978    
   4.2048779      -2.5653248    
   4.2058778      -2.5653517    
   4.2068777      -2.5653789    
   4.2078776      -2.5654058    
   4.2088776      -2.5654328    
   4.2098775      -2.5654600    
   4.2108774      -2.5654869    
   4.2118773      -2.5655138    
   4.2128773      -2.5655408    
   4.2138772      -2.5655680    
   4.2148771      -2.5655949    
   4.2158771      -2.5656221    
   4.2168770      -2.5656490    
   4.2178769      -2.5656760    
   4.2188768      -2.5657032    
   4.2198768      -2.5657301    
   4.2208767      -2.5657573    
   4.2218766      -2.5657842    
   4.2228765      -2.5658112    
   4.2238765      -2.5658383    
   4.2248764      -2.5658653    
   4.2258763      -2.5658925    
   4.2268763      -2.5659194    
   4.2278762      -2.5659466    
   4.2288761      -2.5659735    
   4.2298760      -2.5660007    
   4.2308760      -2.5660276    
   4.2318759      -2.5660548    
   4.2328758      -2.5660818    
   4.2338758      -2.5661089    
   4.2348757      -2.5661359    
   4.2358756      -2.5661631    
   4.2368755      -2.5661900    
   4.2378755      -2.5662172    
   4.2388754      -2.5662441    
   4.2398753      -2.5662713    
   4.2408752      -2.5662982    
   4.2418752      -2.5663254    
   4.2428751      -2.5663524    
   4.2438750      -2.5663795    
   4.2448750      -2.5664065    
   4.2458749      -2.5664337    
   4.2468748      -2.5664606    
   4.2478747      -2.5664878    
   4.2488747      -2.5665147    
   4.2498746      -2.5665419    
   4.2508745      -2.5665689    
   4.2518744      -2.5665960    
   4.2528744      -2.5666230    
   4.2538743      -2.5666502    
   4.2548742      -2.5666771    
   4.2558742      -2.5667043    
   4.2568741      -2.5667312    
   4.2578740      -2.5667582    
   4.2588739      -2.5667853    
   4.2598739      -2.5668123    
   4.2608738      -2.5668395    
   4.2618737      -2.5668664    
   4.2628736      -2.5668936    
   4.2638736      -2.5669205    
   4.2648735      -2.5669475    
   4.2658734      -2.5669746    
   4.2668734      -2.5670016    
   4.2678733      -2.5670288    
   4.2688732      -2.5670557    
   4.2698731      -2.5670826    
   4.2708731      -2.5671098    
   4.2718730      -2.5671368    
   4.2728729      -2.5671637    
   4.2738729      -2.5671909    
   4.2748728      -2.5672178    
   4.2758727      -2.5672448    
   4.2768726      -2.5672717    
   4.2778726      -2.5672989    
   4.2788725      -2.5673258    
   4.2798724      -2.5673528    
   4.2808723      -2.5673797    
   4.2818723      -2.5674067    
   4.2828722      -2.5674338    
   4.2838721      -2.5674608    
   4.2848721      -2.5674877    
   4.2858720      -2.5675147    
   4.2868719      -2.5675416    
   4.2878718      -2.5675685    
   4.2888718      -2.5675955    
   4.2898717      -2.5676224    
   4.2908716      -2.5676494    
   4.2918715      -2.5676763    
   4.2928715      -2.5677032    
   4.2938714      -2.5677302    
   4.2948713      -2.5677571    
   4.2958713      -2.5677841    
   4.2968712      -2.5678110    
   4.2978711      -2.5678380    
   4.2988710      -2.5678649    
   4.2998710      -2.5678918    
   4.3008709      -2.5679188    
   4.3018708      -2.5679455    
   4.3028708      -2.5679724    
   4.3038707      -2.5679994    
   4.3048706      -2.5680263    
   4.3058705      -2.5680530    
   4.3068705      -2.5680799    
   4.3078704      -2.5681069    
   4.3088703      -2.5681336    
   4.3098702      -2.5681605    
   4.3108702      -2.5681872    
   4.3118701      -2.5682142    
   4.3128700      -2.5682411    
   4.3138700      -2.5682678    
   4.3148699      -2.5682945    
   4.3158698      -2.5683215    
   4.3168697      -2.5683482    
   4.3178697      -2.5683751    
   4.3188696      -2.5684018    
   4.3198695      -2.5684285    
   4.3208694      -2.5684555    
   4.3218694      -2.5684822    
   4.3228693      -2.5685089    
   4.3238692      -2.5685356    
   4.3248692      -2.5685623    
   4.3258691      -2.5685892    
   4.3268690      -2.5686159    
   4.3278689      -2.5686426    
   4.3288689      -2.5686693    
   4.3298688      -2.5686960    
   4.3308687      -2.5687227    
   4.3318686      -2.5687492    
   4.3328686      -2.5687759    
   4.3338685      -2.5688026    
   4.3348684      -2.5688293    
   4.3358684      -2.5688560    
   4.3368683      -2.5688827    
   4.3378682      -2.5689092    
   4.3388681      -2.5689359    
   4.3398681      -2.5689623    
   4.3408680      -2.5689890    
   4.3418679      -2.5690157    
   4.3428679      -2.5690422    
   4.3438678      -2.5690689    
   4.3448677      -2.5690954    
   4.3458676      -2.5691218    
   4.3468676      -2.5691485    
   4.3478675      -2.5691750    
   4.3488674      -2.5692015    
   4.3498673      -2.5692279    
   4.3508673      -2.5692546    
   4.3518672      -2.5692811    
   4.3528671      -2.5693076    
   4.3538671      -2.5693340    
   4.3548670      -2.5693605    
   4.3558669      -2.5693870    
   4.3568668      -2.5694134    
   4.3578668      -2.5694396    
   4.3588667      -2.5694661    
   4.3598666      -2.5694926    
   4.3608665      -2.5695190    
   4.3618665      -2.5695453    
   4.3628664      -2.5695717    
   4.3638663      -2.5695982    
   4.3648663      -2.5696244    
   4.3658662      -2.5696509    
   4.3668661      -2.5696771    
   4.3678660      -2.5697033    
   4.3688660      -2.5697298    
   4.3698659      -2.5697560    
   4.3708658      -2.5697823    
   4.3718657      -2.5698085    
   4.3728657      -2.5698349    
   4.3738656      -2.5698612    
   4.3748655      -2.5698874    
   4.3758655      -2.5699136    
   4.3768654      -2.5699399    
   4.3778653      -2.5699658    
   4.3788652      -2.5699921    
   4.3798652      -2.5700183    
   4.3808651      -2.5700445    
   4.3818650      -2.5700705    
   4.3828650      -2.5700967    
   4.3838649      -2.5701227    
   4.3848648      -2.5701489    
   4.3858647      -2.5701749    
   4.3868647      -2.5702012    
   4.3878646      -2.5702271    
   4.3888645      -2.5702531    
   4.3898644      -2.5702791    
   4.3908644      -2.5703053    
   4.3918643      -2.5703313    
   4.3928642      -2.5703573    
   4.3938642      -2.5703833    
   4.3948641      -2.5704093    
   4.3958640      -2.5704350    
   4.3968639      -2.5704610    
   4.3978639      -2.5704870    
   4.3988638      -2.5705128    
   4.3998637      -2.5705388    
   4.4008636      -2.5705647    
   4.4018636      -2.5705905    
   4.4028635      -2.5706162    
   4.4038634      -2.5706422    
   4.4048634      -2.5706680    
   4.4058633      -2.5706937    
   4.4068632      -2.5707195    
   4.4078631      -2.5707452    
   4.4088631      -2.5707710    
   4.4098630      -2.5707967    
   4.4108629      -2.5708225    
   4.4118629      -2.5708482    
   4.4128628      -2.5708740    
   4.4138627      -2.5708997    
   4.4148626      -2.5709252    
   4.4158626      -2.5709510    
   4.4168625      -2.5709765    
   4.4178624      -2.5710022    
   4.4188623      -2.5710278    
   4.4198623      -2.5710533    
   4.4208622      -2.5710788    
   4.4218621      -2.5711043    
   4.4228621      -2.5711298    
   4.4238620      -2.5711553    
   4.4248619      -2.5711808    
   4.4258618      -2.5712063    
   4.4268618      -2.5712318    
   4.4278617      -2.5712574    
   4.4288616      -2.5712826    
   4.4298615      -2.5713081    
   4.4308615      -2.5713334    
   4.4318614      -2.5713589    
   4.4328613      -2.5713842    
   4.4338613      -2.5714095    
   4.4348612      -2.5714347    
   4.4358611      -2.5714600    
   4.4368610      -2.5714853    
   4.4378610      -2.5715106    
   4.4388609      -2.5715358    
   4.4398608      -2.5715611    
   4.4408607      -2.5715864    
   4.4418607      -2.5716114    
   4.4428606      -2.5716367    
   4.4438605      -2.5716617    
   4.4448605      -2.5716870    
   4.4458604      -2.5717120    
   4.4468603      -2.5717371    
   4.4478602      -2.5717621    
   4.4488602      -2.5717871    
   4.4498601      -2.5718122    
   4.4508600      -2.5718372    
   4.4518600      -2.5718622    
   4.4528599      -2.5718873    
   4.4538598      -2.5719123    
   4.4548597      -2.5719371    
   4.4558597      -2.5719621    
   4.4568596      -2.5719869    
   4.4578595      -2.5720117    
   4.4588594      -2.5720367    
   4.4598594      -2.5720615    
   4.4608593      -2.5720863    
   4.4618592      -2.5721111    
   4.4628592      -2.5721359    
   4.4638591      -2.5721605    
   4.4648590      -2.5721853    
   4.4658589      -2.5722101    
   4.4668589      -2.5722346    
   4.4678588      -2.5722594    
   4.4688587      -2.5722840    
   4.4698586      -2.5723085    
   4.4708586      -2.5723331    
   4.4718585      -2.5723577    
   4.4728584      -2.5723822    
   4.4738584      -2.5724068    
   4.4748583      -2.5724313    
   4.4758582      -2.5724559    
   4.4768581      -2.5724802    
   4.4778581      -2.5725048    
   4.4788580      -2.5725291    
   4.4798579      -2.5725536    
   4.4808578      -2.5725780    
   4.4818578      -2.5726023    
   4.4828577      -2.5726266    
   4.4838576      -2.5726509    
   4.4848576      -2.5726752    
   4.4858575      -2.5726995    
   4.4868574      -2.5727239    
   4.4878573      -2.5727479    
   4.4888573      -2.5727723    
   4.4898572      -2.5727963    
   4.4908571      -2.5728204    
   4.4918571      -2.5728445    
   4.4928570      -2.5728688    
   4.4938569      -2.5728927    
   4.4948568      -2.5729167    
   4.4958568      -2.5729408    
   4.4968567      -2.5729649    
   4.4978566      -2.5729887    
   4.4988565      -2.5730128    
   4.4998565      -2.5730367    
   4.5008564      -2.5730608    
   4.5018563      -2.5730846    
   4.5028563      -2.5731084    
   4.5038562      -2.5731323    
   4.5048561      -2.5731561    
   4.5058560      -2.5731797    
   4.5068560      -2.5732036    
   4.5078559      -2.5732274    
   4.5088558      -2.5732510    
   4.5098557      -2.5732746    
   4.5108557      -2.5732985    
   4.5118556      -2.5733221    
   4.5128555      -2.5733457    
   4.5138555      -2.5733693    
   4.5148554      -2.5733929    
   4.5158553      -2.5734162    
   4.5168552      -2.5734398    
   4.5178552      -2.5734632    
   4.5188551      -2.5734868    
   4.5198550      -2.5735102    
   4.5208549      -2.5735335    
   4.5218549      -2.5735569    
   4.5228548      -2.5735803    
   4.5238547      -2.5736036    
   4.5248547      -2.5736270    
   4.5258546      -2.5736501    
   4.5268545      -2.5736735    
   4.5278544      -2.5736966    
   4.5288544      -2.5737197    
   4.5298543      -2.5737431    
   4.5308542      -2.5737662    
   4.5318542      -2.5737894    
   4.5328541      -2.5738122    
   4.5338540      -2.5738354    
   4.5348539      -2.5738585    
   4.5358539      -2.5738814    
   4.5368538      -2.5739045    
   4.5378537      -2.5739274    
   4.5388536      -2.5739503    
   4.5398536      -2.5739732    
   4.5408535      -2.5739961    
   4.5418534      -2.5740190    
   4.5428534      -2.5740416    
   4.5438533      -2.5740645    
   4.5448532      -2.5740871    
   4.5458531      -2.5741098    
   4.5468531      -2.5741327    
   4.5478530      -2.5741553    
   4.5488529      -2.5741780    
   4.5498528      -2.5742004    
   4.5508528      -2.5742230    
   4.5518527      -2.5742457    
   4.5528526      -2.5742681    
   4.5538526      -2.5742905    
   4.5548525      -2.5743129    
   4.5558524      -2.5743356    
   4.5568523      -2.5743580    
   4.5578523      -2.5743802    
   4.5588522      -2.5744026    
   4.5598521      -2.5744250    
   4.5608521      -2.5744472    
   4.5618520      -2.5744693    
   4.5628519      -2.5744917    
   4.5638518      -2.5745139    
   4.5648518      -2.5745361    
   4.5658517      -2.5745580    
   4.5668516      -2.5745802    
   4.5678515      -2.5746024    
   4.5688515      -2.5746243    
   4.5698514      -2.5746462    
   4.5708513      -2.5746682    
   4.5718513      -2.5746903    
   4.5728512      -2.5747120    
   4.5738511      -2.5747340    
   4.5748510      -2.5747559    
   4.5758510      -2.5747776    
   4.5768509      -2.5747995    
   4.5778508      -2.5748212    
   4.5788507      -2.5748429    
   4.5798507      -2.5748646    
   4.5808506      -2.5748863    
   4.5818505      -2.5749080    
   4.5828505      -2.5749295    
   4.5838504      -2.5749512    
   4.5848503      -2.5749726    
   4.5858502      -2.5749941    
   4.5868502      -2.5750155    
   4.5878501      -2.5750370    
   4.5888500      -2.5750585    
   4.5898499      -2.5750797    
   4.5908499      -2.5751011    
   4.5918498      -2.5751224    
   4.5928497      -2.5751438    
   4.5938497      -2.5751650    
   4.5948496      -2.5751863    
   4.5958495      -2.5752072    
   4.5968494      -2.5752285    
   4.5978494      -2.5752497    
   4.5988493      -2.5752707    
   4.5998492      -2.5752916    
   4.6008492      -2.5753126    
   4.6018491      -2.5753336    
   4.6028490      -2.5753546    
   4.6038489      -2.5753756    
   4.6048489      -2.5753963    
   4.6058488      -2.5754173    
   4.6068487      -2.5754380    
   4.6078486      -2.5754588    
   4.6088486      -2.5754795    
   4.6098485      -2.5755002    
   4.6108484      -2.5755208    
   4.6118484      -2.5755415    
   4.6128483      -2.5755620    
   4.6138482      -2.5755825    
   4.6148481      -2.5756032    
   4.6158481      -2.5756235    
   4.6168480      -2.5756440    
   4.6178479      -2.5756645    
   4.6188478      -2.5756848    
   4.6198478      -2.5757053    
   4.6208477      -2.5757256    
   4.6218476      -2.5757458    
   4.6228476      -2.5757661    
   4.6238475      -2.5757864    
   4.6248474      -2.5758064    
   4.6258473      -2.5758266    
   4.6268473      -2.5758467    
   4.6278472      -2.5758667    
   4.6288471      -2.5758867    
   4.6298470      -2.5759068    
   4.6308470      -2.5759265    
   4.6318469      -2.5759466    
   4.6328468      -2.5759664    
   4.6338468      -2.5759861    
   4.6348467      -2.5760062    
   4.6358466      -2.5760257    
   4.6368465      -2.5760455    
   4.6378465      -2.5760653    
   4.6388464      -2.5760849    
   4.6398463      -2.5761044    
   4.6408463      -2.5761242    
   4.6418462      -2.5761437    
   4.6428461      -2.5761631    
   4.6438460      -2.5761826    
   4.6448460      -2.5762019    
   4.6458459      -2.5762215    
   4.6468458      -2.5762408    
   4.6478457      -2.5762601    
   4.6488457      -2.5762794    
   4.6498456      -2.5762987    
   4.6508455      -2.5763178    
   4.6518455      -2.5763369    
   4.6528454      -2.5763562    
   4.6538453      -2.5763752    
   4.6548452      -2.5763943    
   4.6558452      -2.5764132    
   4.6568451      -2.5764322    
   4.6578450      -2.5764511    
   4.6588449      -2.5764699    
   4.6598449      -2.5764887    
   4.6608448      -2.5765076    
   4.6618447      -2.5765264    
   4.6628447      -2.5765452    
   4.6638446      -2.5765638    
   4.6648445      -2.5765824    
   4.6658444      -2.5766010    
   4.6668444      -2.5766196    
   4.6678443      -2.5766382    
   4.6688442      -2.5766566    
   4.6698442      -2.5766752    
   4.6708441      -2.5766935    
   4.6718440      -2.5767119    
   4.6728439      -2.5767303    
   4.6738439      -2.5767486    
   4.6748438      -2.5767667    
   4.6758437      -2.5767851    
   4.6768436      -2.5768032    
   4.6778436      -2.5768213    
   4.6788435      -2.5768394    
   4.6798434      -2.5768573    
   4.6808434      -2.5768754    
   4.6818433      -2.5768933    
   4.6828432      -2.5769112    
   4.6838431      -2.5769291    
   4.6848431      -2.5769470    
   4.6858430      -2.5769649    
   4.6868429      -2.5769825    
   4.6878428      -2.5770004    
   4.6888428      -2.5770180    
   4.6898427      -2.5770357    
   4.6908426      -2.5770531    
   4.6918426      -2.5770707    
   4.6928425      -2.5770881    
   4.6938424      -2.5771058    
   4.6948423      -2.5771232    
   4.6958423      -2.5771403    
   4.6968422      -2.5771577    
   4.6978421      -2.5771751    
   4.6988420      -2.5771923    
   4.6998420      -2.5772095    
   4.7008419      -2.5772266    
   4.7018418      -2.5772438    
   4.7028418      -2.5772607    
   4.7038417      -2.5772779    
   4.7048416      -2.5772948    
   4.7058415      -2.5773118    
   4.7068415      -2.5773287    
   4.7078414      -2.5773456    
   4.7088413      -2.5773623    
   4.7098413      -2.5773792    
   4.7108412      -2.5773959    
   4.7118411      -2.5774126    
   4.7128410      -2.5774291    
   4.7138410      -2.5774457    
   4.7148409      -2.5774622    
   4.7158408      -2.5774789    
   4.7168407      -2.5774953    
   4.7178407      -2.5775115    
   4.7188406      -2.5775280    
   4.7198405      -2.5775445    
   4.7208405      -2.5775607    
   4.7218404      -2.5775769    
   4.7228403      -2.5775931    
   4.7238402      -2.5776091    
   4.7248402      -2.5776253    
   4.7258401      -2.5776412    
   4.7268400      -2.5776572    
   4.7278399      -2.5776732    
   4.7288399      -2.5776892    
   4.7298398      -2.5777051    
   4.7308397      -2.5777209    
   4.7318397      -2.5777366    
   4.7328396      -2.5777524    
   4.7338395      -2.5777681    
   4.7348394      -2.5777836    
   4.7358394      -2.5777993    
   4.7368393      -2.5778148    
   4.7378392      -2.5778303    
   4.7388391      -2.5778458    
   4.7398391      -2.5778611    
   4.7408390      -2.5778766    
   4.7418389      -2.5778918    
   4.7428389      -2.5779071    
   4.7438388      -2.5779223    
   4.7448387      -2.5779374    
   4.7458386      -2.5779526    
   4.7468386      -2.5779676    
   4.7478385      -2.5779827    
   4.7488384      -2.5779977    
   4.7498384      -2.5780127    
   4.7508383      -2.5780275    
   4.7518382      -2.5780423    
   4.7528381      -2.5780571    
   4.7538381      -2.5780718    
   4.7548380      -2.5780866    
   4.7558379      -2.5781012    
   4.7568378      -2.5781157    
   4.7578378      -2.5781302    
   4.7588377      -2.5781448    
   4.7598376      -2.5781593    
   4.7608376      -2.5781736    
   4.7618375      -2.5781879    
   4.7628374      -2.5782022    
   4.7638373      -2.5782166    
   4.7648373      -2.5782309    
   4.7658372      -2.5782449    
   4.7668371      -2.5782590    
   4.7678370      -2.5782731    
   4.7688370      -2.5782871    
   4.7698369      -2.5783010    
   4.7708368      -2.5783150    
   4.7718368      -2.5783288    
   4.7728367      -2.5783427    
   4.7738366      -2.5783563    
   4.7748365      -2.5783701    
   4.7758365      -2.5783837    
   4.7768364      -2.5783973    
   4.7778363      -2.5784109    
   4.7788363      -2.5784245    
   4.7798362      -2.5784378    
   4.7808361      -2.5784512    
   4.7818360      -2.5784645    
   4.7828360      -2.5784779    
   4.7838359      -2.5784912    
   4.7848358      -2.5785043    
   4.7858357      -2.5785174    
   4.7868357      -2.5785306    
   4.7878356      -2.5785437    
   4.7888355      -2.5785565    
   4.7898355      -2.5785697    
   4.7908354      -2.5785825    
   4.7918353      -2.5785954    
   4.7928352      -2.5786080    
   4.7938352      -2.5786209    
   4.7948351      -2.5786335    
   4.7958350      -2.5786462    
   4.7968349      -2.5786588    
   4.7978349      -2.5786712    
   4.7988348      -2.5786839    
   4.7998347      -2.5786963    
   4.8008347      -2.5787086    
   4.8018346      -2.5787208    
   4.8028345      -2.5787332    
   4.8038344      -2.5787454    
   4.8048344      -2.5787575    
   4.8058343      -2.5787697    
   4.8068342      -2.5787816    
   4.8078341      -2.5787938    
   4.8088341      -2.5788057    
   4.8098340      -2.5788176    
   4.8108339      -2.5788293    
   4.8118339      -2.5788412    
   4.8128338      -2.5788529    
   4.8138337      -2.5788646    
   4.8148336      -2.5788763    
   4.8158336      -2.5788877    
   4.8168335      -2.5788994    
   4.8178334      -2.5789108    
   4.8188334      -2.5789220    
   4.8198333      -2.5789335    
   4.8208332      -2.5789449    
   4.8218331      -2.5789561    
   4.8228331      -2.5789673    
   4.8238330      -2.5789783    
   4.8248329      -2.5789895    
   4.8258328      -2.5790005    
   4.8268328      -2.5790114    
   4.8278327      -2.5790224    
   4.8288326      -2.5790331    
   4.8298326      -2.5790441    
   4.8308325      -2.5790548    
   4.8318324      -2.5790656    
   4.8328323      -2.5790761    
   4.8338323      -2.5790868    
   4.8348322      -2.5790973    
   4.8358321      -2.5791078    
   4.8368320      -2.5791183    
   4.8378320      -2.5791285    
   4.8388319      -2.5791388    
   4.8398318      -2.5791490    
   4.8408318      -2.5791593    
   4.8418317      -2.5791695    
   4.8428316      -2.5791795    
   4.8438315      -2.5791895    
   4.8448315      -2.5791996    
   4.8458314      -2.5792093    
   4.8468313      -2.5792193    
   4.8478312      -2.5792291    
   4.8488312      -2.5792387    
   4.8498311      -2.5792484    
   4.8508310      -2.5792580    
   4.8518310      -2.5792677    
   4.8528309      -2.5792770    
   4.8538308      -2.5792866    
   4.8548307      -2.5792961    
   4.8558307      -2.5793054    
   4.8568306      -2.5793147    
   4.8578305      -2.5793238    
   4.8588305      -2.5793331    
   4.8598304      -2.5793421    
   4.8608303      -2.5793512    
   4.8618302      -2.5793602    
   4.8628302      -2.5793691    
   4.8638301      -2.5793779    
   4.8648300      -2.5793867    
   4.8658299      -2.5793955    
   4.8668299      -2.5794041    
   4.8678298      -2.5794129    
   4.8688297      -2.5794215    
   4.8698297      -2.5794299    
   4.8708296      -2.5794384    
   4.8718295      -2.5794468    
   4.8728294      -2.5794551    
   4.8738294      -2.5794635    
   4.8748293      -2.5794716    
   4.8758292      -2.5794799    
   4.8768291      -2.5794880    
   4.8778291      -2.5794959    
   4.8788290      -2.5795040    
   4.8798289      -2.5795119    
   4.8808289      -2.5795197    
   4.8818288      -2.5795276    
   4.8828287      -2.5795352    
   4.8838286      -2.5795431    
   4.8848286      -2.5795507    
   4.8858285      -2.5795581    
   4.8868284      -2.5795658    
   4.8878284      -2.5795732    
   4.8888283      -2.5795805    
   4.8898282      -2.5795879    
   4.8908281      -2.5795951    
   4.8918281      -2.5796022    
   4.8928280      -2.5796094    
   4.8938279      -2.5796165    
   4.8948278      -2.5796235    
   4.8958278      -2.5796304    
   4.8968277      -2.5796373    
   4.8978276      -2.5796442    
   4.8988276      -2.5796509    
   4.8998275      -2.5796576    
   4.9008274      -2.5796642    
   4.9018273      -2.5796709    
   4.9028273      -2.5796773    
   4.9038272      -2.5796838    
   4.9048271      -2.5796902    
   4.9058270      -2.5796967    
   4.9068270      -2.5797029    
   4.9078269      -2.5797091    
   4.9088268      -2.5797153    
   4.9098268      -2.5797212    
   4.9108267      -2.5797274    
   4.9118266      -2.5797334    
   4.9128265      -2.5797391    
   4.9138265      -2.5797451    
   4.9148264      -2.5797508    
   4.9158263      -2.5797565    
   4.9168262      -2.5797622    
   4.9178262      -2.5797677    
   4.9188261      -2.5797732    
   4.9198260      -2.5797787    
   4.9208260      -2.5797842    
   4.9218259      -2.5797894    
   4.9228258      -2.5797946    
   4.9238257      -2.5797999    
   4.9248257      -2.5798049    
   4.9258256      -2.5798101    
   4.9268255      -2.5798149    
   4.9278255      -2.5798199    
   4.9288254      -2.5798249    
   4.9298253      -2.5798297    
   4.9308252      -2.5798345    
   4.9318252      -2.5798390    
   4.9328251      -2.5798438    
   4.9338250      -2.5798483    
   4.9348249      -2.5798528    
   4.9358249      -2.5798571    
   4.9368248      -2.5798614    
   4.9378247      -2.5798657    
   4.9388247      -2.5798700    
   4.9398246      -2.5798740    
   4.9408245      -2.5798783    
   4.9418244      -2.5798821    
   4.9428244      -2.5798862    
   4.9438243      -2.5798900    
   4.9448242      -2.5798938    
   4.9458241      -2.5798976    
   4.9468241      -2.5799015    
   4.9478240      -2.5799050    
   4.9488239      -2.5799086    
   4.9498239      -2.5799122    
   4.9508238      -2.5799155    
   4.9518237      -2.5799189    
   4.9528236      -2.5799222    
   4.9538236      -2.5799253    
   4.9548235      -2.5799286    
   4.9558234      -2.5799317    
   4.9568233      -2.5799346    
   4.9578233      -2.5799377    
   4.9588232      -2.5799406    
   4.9598231      -2.5799434    
   4.9608231      -2.5799460    
   4.9618230      -2.5799489    
   4.9628229      -2.5799515    
   4.9638228      -2.5799539    
   4.9648228      -2.5799565    
   4.9658227      -2.5799589    
   4.9668226      -2.5799613    
   4.9678226      -2.5799634    
   4.9688225      -2.5799658    
   4.9698224      -2.5799680    
   4.9708223      -2.5799699    
   4.9718223      -2.5799720    
   4.9728222      -2.5799739    
   4.9738221      -2.5799758    
   4.9748220      -2.5799775    
   4.9758220      -2.5799792    
   4.9768219      -2.5799809    
   4.9778218      -2.5799825    
   4.9788218      -2.5799842    
   4.9798217      -2.5799856    
   4.9808216      -2.5799868    
   4.9818215      -2.5799882    
   4.9828215      -2.5799894    
   4.9838214      -2.5799906    
   4.9848213      -2.5799918    
   4.9858212      -2.5799928    
   4.9868212      -2.5799937    
   4.9878211      -2.5799947    
   4.9888210      -2.5799954    
   4.9898210      -2.5799963    
   4.9908209      -2.5799968    
   4.9918208      -2.5799975    
   4.9928207      -2.5799980    
   4.9938207      -2.5799985    
   4.9948206      -2.5799990    
   4.9958205      -2.5799992    
   4.9968204      -2.5799994    
   4.9978204      -2.5799997    
   4.9988203      -2.5799999    
   4.9998202      -2.5799999    


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 1.710544
0.106125 1.799232
0.119108 1.897283
0.133736 2.102676
0.150216 2.259282
0.168788 2.581160
0.189716 2.830935
0.213302 3.323486


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 1.686019
0.106125 1.749492
0.119108 1.890697
0.133735 1.989726
0.150216 2.056537
0.168788 2.196139
0.189716 2.356512
0.213302 2.538355


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 1.191602
0.109246 1.242573
0.122937 1.309895
0.138355 1.392828
0.155714 1.557144
0.175258 1.645472
0.197260 1.856101
0.222029 2.175932
0.249912 2.432020


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 1.129302
0.109246 1.148927
0.122938 1.206087
0.138355 1.257794
0.155714 1.288963
0.175258 1.356998
0.197260 1.446609
0.222029 1.563128
0.249912 1.684649


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 0.762015
0.105239 0.793801
0.118476 0.836287
0.133374 0.913315
0.150143 1.031299
0.169018 1.139527
0.190263 1.246232
0.214176 1.472914
0.241093 1.660030
0.271392 1.953920
0.305497 2.267230
0.343886 2.725189


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.663921
0.105239 0.671524
0.118476 0.694947
0.133374 0.731999
0.150143 0.769635
0.169018 0.811312
0.190263 0.860369
0.214177 0.941876
0.241094 1.019314
0.271392 1.131254
0.305497 1.254691
0.343886 1.432004


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.889455
0.176480 0.925147
0.198671 0.982399
0.223649 1.110257
0.251763 1.228420
0.283408 1.393642
0.319028 1.543956
0.359121 1.836052
0.404252 2.097966


==> plots/Fig2/1loop38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.759395
0.176480 0.773481
0.198672 0.800901
0.223649 0.854017
0.251763 0.894475
0.283408 0.964234
0.319028 1.023890
0.359122 1.136070
0.404252 1.241209


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 1.886560
0.107069 2.083306
0.120198 2.184425
0.134995 2.522652
0.151672 2.941076
0.170471 3.252102


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 1.860215
0.107069 1.920473
0.120199 2.050634
0.134995 2.194505
0.151673 2.359718
0.170471 2.521662


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 1.332974
0.109550 1.413440
0.123291 1.522972
0.138761 1.688322
0.156178 1.927402
0.175786 2.163176
0.197860 2.523726


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 1.190237
0.109551 1.241034
0.123291 1.301316
0.138761 1.372809
0.156179 1.457429
0.175786 1.566447
0.197860 1.712788


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 0.887134
0.102878 0.988831
0.115811 1.044309
0.130369 1.134898
0.146755 1.326822
0.165199 1.471332
0.185961 1.686158
0.209330 1.958651
0.235635 2.306856
0.265244 2.721059


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.743526
0.102879 0.787292
0.115812 0.811152
0.130370 0.849197
0.146756 0.923899
0.165200 0.977000
0.185961 1.067104
0.209330 1.170244
0.235635 1.307297
0.265245 1.469233


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 1.094278
0.117794 1.149266
0.132570 1.220953
0.149207 1.322458
0.167937 1.479435
0.189023 1.593332
0.212760 1.850982
0.239480 2.153444
0.269560 2.508084


==> plots/Fig2/1loop38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 1.037099
0.117794 1.064417
0.132571 1.112269
0.149208 1.162620
0.167937 1.205047
0.189023 1.279400
0.212760 1.376521
0.239480 1.498843
0.269560 1.646448


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 2.191107
0.112353 2.522660
0.126173 2.819693
0.141752 3.375987


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 2.031491
0.112353 2.153969
0.126173 2.334193
0.141753 2.549646


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 1.563442
0.113581 1.710539
0.127834 1.901313
0.143879 2.229858
0.161943 2.574811


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 1.298870
0.113582 1.370096
0.127834 1.458264
0.143879 1.582308
0.161943 1.723775


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 1.154514
0.111839 1.304928
0.125894 1.416507
0.141715 1.650728
0.159523 1.901141
0.179569 2.204097
0.202134 2.604354


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 0.898328
0.111839 0.963715
0.125894 1.010207
0.141715 1.102810
0.159524 1.197317
0.179570 1.319976
0.202134 1.476579


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 1.457869
0.112063 1.555421
0.126089 1.722011
0.141886 1.861554
0.159673 2.209341
0.179701 2.488702
0.202250 3.001987


==> plots/Fig2/1loop38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 1.371149
0.112064 1.429729
0.126090 1.494862
0.141886 1.586885
0.159674 1.699520
0.179701 1.837054
0.202250 2.043266


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 1.338421
0.036108 1.334710
0.041311 1.382496
0.047292 1.499226
0.054170 1.614381
0.062079 1.672138
0.071176 1.738096
0.081641 1.794509
0.093678 1.823557
0.107525 1.901526
0.123450 2.039578


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 1.323653
0.036108 1.319184
0.041311 1.371549
0.047292 1.505490
0.054170 1.640086
0.062079 1.692891
0.071176 1.757569
0.081641 1.842410
0.093678 1.807469
0.107525 1.873403
0.123450 2.008982


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.968938
0.036295 0.944924
0.041671 0.930794
0.047852 0.961212
0.054954 1.039470
0.063115 1.108619
0.072491 1.124600
0.083262 1.138571
0.095636 1.182332
0.109851 1.241875
0.126181 1.320774
0.144940 1.451866


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.952442
0.036294 0.925805
0.041671 0.908551
0.047852 0.938622
0.054954 1.022919
0.063115 1.097189
0.072491 1.098468
0.083262 1.088981
0.095636 1.121636
0.109852 1.146867
0.126181 1.218081
0.144940 1.264478


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.615010
0.037768 0.618733
0.043391 0.621785
0.049849 0.626093
0.057267 0.636253
0.065787 0.657618
0.075574 0.692353
0.086815 0.736879
0.099727 0.778317
0.114560 0.819832
0.131597 0.900683
0.151167 1.037191
0.173647 1.158488
0.199470 1.321886


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.604084
0.037768 0.604863
0.043391 0.604079
0.049849 0.603941
0.057267 0.608798
0.065787 0.622196
0.075574 0.641900
0.086815 0.658119
0.099727 0.666094
0.114560 0.684962
0.131597 0.726547
0.151167 0.771168
0.173647 0.820844
0.199470 0.887258


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.646903
0.058590 0.645707
0.067312 0.648080
0.077329 0.665129
0.088835 0.700452
0.102051 0.735451
0.117231 0.751848
0.134668 0.788332
0.154697 0.880891
0.177704 0.926653
0.204131 1.009003
0.234488 1.152875


==> plots/Fig2/1loop40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.648093
0.058590 0.644102
0.067312 0.642443
0.077329 0.652970
0.088835 0.677674
0.102051 0.700174
0.117231 0.705795
0.134668 0.717257
0.154697 0.756025
0.177704 0.774219
0.204131 0.813076
0.234488 0.868219


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 1.380366
0.037883 1.515588
0.043361 1.624677
0.049662 1.645654
0.056911 1.675927
0.065251 1.744971
0.074847 1.824657
0.085889 1.906364
0.098592 2.031189


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 1.377798
0.037883 1.534078
0.043361 1.664014
0.049662 1.673681
0.056911 1.690121
0.065251 1.788964
0.074847 1.839877
0.085889 1.923283
0.098592 1.960264


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 0.940000
0.037891 0.977983
0.043513 1.050627
0.049972 1.100047
0.057394 1.099643
0.065921 1.126355
0.075717 1.196033
0.086971 1.257669
0.099898 1.346230
0.114749 1.450234


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 0.920111
0.037891 0.958876
0.043513 1.037540
0.049972 1.088004
0.057394 1.064910
0.065921 1.068528
0.075717 1.151924
0.086971 1.174603
0.099898 1.196101
0.114749 1.259761


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 0.667765
0.038451 0.668247
0.044173 0.673926
0.050744 0.696239
0.058292 0.738841
0.066963 0.783677
0.076922 0.810897
0.088362 0.860441
0.101503 0.975573
0.116597 1.045576
0.133936 1.171731
0.153854 1.386551


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.648084
0.038452 0.644477
0.044173 0.644371
0.050744 0.657291
0.058292 0.684531
0.066963 0.709731
0.076922 0.717563
0.088362 0.731978
0.101503 0.780966
0.116597 0.811346
0.133936 0.863856
0.153854 0.944641


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.873133
0.039126 0.852398
0.044931 0.841824
0.051601 0.873388
0.059265 0.948683
0.068070 1.012138
0.078185 1.021711
0.089806 1.034465
0.103155 1.089599
0.118490 1.153574
0.136105 1.239582
0.156341 1.385030


==> plots/Fig2/1loop40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.873463
0.039126 0.850791
0.044931 0.837573
0.051601 0.867921
0.059265 0.946294
0.068070 1.011563
0.078185 1.005547
0.089806 0.993279
0.103155 1.034779
0.118490 1.067300
0.136105 1.127008
0.156341 1.176699


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 1.546634
0.036122 1.645205
0.041344 1.621866
0.047351 1.623369
0.054262 1.718465
0.062215 1.816090
0.071369 1.900307
0.081902 2.030181


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 1.573309
0.036122 1.692683
0.041344 1.644764
0.047351 1.620918
0.054262 1.769634
0.062215 1.859992
0.071369 1.910313
0.081902 1.956159


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 1.002307
0.035620 1.070823
0.040905 1.099653
0.046978 1.082833
0.053956 1.118622
0.061973 1.201399
0.071182 1.273559
0.081762 1.361867
0.093916 1.448507


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.985055
0.035620 1.059131
0.040905 1.083677
0.046978 1.036887
0.053956 1.057765
0.061973 1.166154
0.071182 1.176406
0.081762 1.203057
0.093916 1.265889


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 0.731951
0.038671 0.748842
0.044423 0.784862
0.051030 0.825972
0.058620 0.853140
0.067338 0.898286
0.077352 0.992697
0.088855 1.068904
0.102068 1.184120
0.117246 1.345999


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 0.704832
0.038671 0.713983
0.044423 0.736841
0.051030 0.760993
0.058620 0.773715
0.067338 0.796070
0.077352 0.840409
0.088855 0.865250
0.102068 0.910919
0.117246 0.980711


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 1.030049
0.038773 1.067338
0.044509 1.156733
0.051103 1.231074
0.058682 1.244543
0.067391 1.267288
0.077398 1.328168
0.088895 1.391141
0.102103 1.479645
0.117276 1.625480


==> plots/Fig2/1loop40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 1.026574
0.038773 1.066094
0.044509 1.165460
0.051103 1.247775
0.058682 1.245121
0.067391 1.245620
0.077398 1.312057
0.088895 1.340065
0.102103 1.391180
0.117276 1.454592


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 1.620926 
0.106125 1.674628 
0.119108 1.762485 
0.133736 1.817350 
0.150216 1.853099 
0.168788 1.893283 
0.189716 1.954871 
0.213302 2.008616 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 1.685650 
0.106125 1.745203 
0.119108 1.861491 
0.133735 1.922253 
0.150216 1.950860 
0.168788 1.991596 
0.189716 2.061101 
0.213302 2.101185 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 1.117465 
0.109246 1.157975 
0.122937 1.220785 
0.138355 1.272415 
0.155714 1.319938 
0.175258 1.391711 
0.197260 1.467298 
0.222029 1.547047 
0.249912 1.642720 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 1.108681 
0.109246 1.134410 
0.122938 1.188348 
0.138355 1.226932 
0.155714 1.245111 
0.175258 1.299241 
0.197260 1.349524 
0.222029 1.395188 
0.249912 1.461018 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 0.676465 
0.105239 0.707132 
0.118476 0.752140 
0.133374 0.799838 
0.150143 0.852133 
0.169018 0.924864 
0.190263 1.020432 
0.214176 1.124938 
0.241093 1.241361 
0.271392 1.361459 
0.305497 1.479164 
0.343886 1.606829 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.633561 
0.105239 0.644232 
0.118476 0.668707 
0.133374 0.693682 
0.150143 0.714468 
0.169018 0.751622 
0.190263 0.808472 
0.214177 0.870458 
0.241094 0.945907 
0.271392 1.025834 
0.305497 1.105899 
0.343886 1.200671 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.836969 
0.176480 0.894435 
0.198671 0.968432 
0.223649 1.045955 
0.251763 1.134800 
0.283408 1.234188 
0.319028 1.334771 
0.359121 1.444800 
0.404252 1.563064 


==> plots/Fig2/Fran38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.743958 
0.176480 0.772804 
0.198672 0.814810 
0.223649 0.858687 
0.251763 0.910756 
0.283408 0.973452 
0.319028 1.035547 
0.359122 1.108168 
0.404252 1.191910 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 1.746280 
0.107069 1.790039 
0.120198 1.860679 
0.134995 1.906315 
0.151672 1.944717 
0.170471 1.998687 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 1.832975 
0.107069 1.870653 
0.120199 1.963746 
0.134995 2.012588 
0.151673 2.039893 
0.170471 2.090468 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 1.207125 
0.109550 1.259096 
0.123291 1.329117 
0.138761 1.394031 
0.156178 1.454954 
0.175786 1.533627 
0.197860 1.619817 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 1.164828 
0.109551 1.203000 
0.123291 1.258679 
0.138761 1.301101 
0.156179 1.334456 
0.175786 1.386581 
0.197860 1.442489 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 0.787431 
0.102878 0.826794 
0.115811 0.886610 
0.130369 0.960717 
0.146755 1.038260 
0.165199 1.131347 
0.185961 1.237261 
0.209330 1.339873 
0.235635 1.455090 
0.265244 1.575385 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.711066 
0.102879 0.730136 
0.115812 0.761044 
0.130370 0.801785 
0.146756 0.844434 
0.165200 0.899602 
0.185961 0.967567 
0.209330 1.030831 
0.235635 1.108514 
0.265245 1.194043 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 1.047820 
0.117794 1.095483 
0.132570 1.154000 
0.149207 1.206944 
0.167937 1.263742 
0.189023 1.342383 
0.212760 1.421424 
0.239480 1.510008 
0.269560 1.609379 


==> plots/Fig2/Fran38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 1.026286 
0.117794 1.058663 
0.132571 1.102698 
0.149208 1.137164 
0.167937 1.164908 
0.189023 1.222442 
0.212760 1.271368 
0.239480 1.326299 
0.269560 1.392204 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 1.850423 
0.112353 1.890225 
0.126173 1.945007 
0.141752 1.988545 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 1.941679 
0.112353 1.978796 
0.126173 2.041364 
0.141753 2.076651 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 1.321429 
0.113581 1.383984 
0.127834 1.448504 
0.143879 1.514326 
0.161943 1.586588 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 1.244285 
0.113582 1.285450 
0.127834 1.329928 
0.143879 1.369591 
0.161943 1.416075 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 0.978027 
0.111839 1.048612 
0.125894 1.130993 
0.141715 1.215847 
0.159523 1.297574 
0.179569 1.395742 
0.202134 1.498075 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 0.845965 
0.111839 0.887242 
0.125894 0.937012 
0.141715 0.989093 
0.159524 1.037329 
0.179570 1.101262 
0.202134 1.169274 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 1.352476 
0.112063 1.400554 
0.126089 1.455549 
0.141886 1.518256 
0.159673 1.569764 
0.179701 1.640737 
0.202250 1.718894 


==> plots/Fig2/Fran38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 1.353017 
0.112064 1.392918 
0.126090 1.432693 
0.141886 1.486939 
0.159674 1.515059 
0.179701 1.565869 
0.202250 1.617597 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 1.309055 
0.036108 1.302777 
0.041311 1.355118 
0.047292 1.471331 
0.054170 1.591055 
0.062079 1.653722 
0.071176 1.714683 
0.081641 1.745895 
0.093678 1.730818 
0.107525 1.773329 
0.123450 1.856174 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 1.322116 
0.036108 1.318532 
0.041311 1.376179 
0.047292 1.507467 
0.054170 1.644797 
0.062079 1.710378 
0.071176 1.784745 
0.081641 1.845442 
0.093678 1.822482 
0.107525 1.878249 
0.123450 1.992588 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.933616 
0.036295 0.908080 
0.041671 0.895082 
0.047852 0.923334 
0.054954 1.001749 
0.063115 1.067852 
0.072491 1.087442 
0.083262 1.090311 
0.095636 1.110570 
0.109851 1.158753 
0.126181 1.235593 
0.144940 1.291693 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.941467 
0.036294 0.916711 
0.041671 0.903079 
0.047852 0.931611 
0.054954 1.015586 
0.063115 1.085285 
0.072491 1.095961 
0.083262 1.088293 
0.095636 1.106165 
0.109852 1.138890 
0.126181 1.208442 
0.144940 1.242906 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.593132 
0.037768 0.592927 
0.043391 0.589828 
0.049849 0.590787 
0.057267 0.597904 
0.065787 0.615601 
0.075574 0.639847 
0.086815 0.661708 
0.099727 0.689259 
0.114560 0.736744 
0.131597 0.794412 
0.151167 0.854892 
0.173647 0.944991 
0.199470 1.060535 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.596293 
0.037768 0.596403 
0.043391 0.592989 
0.049849 0.592421 
0.057267 0.595922 
0.065787 0.607276 
0.075574 0.622353 
0.086815 0.630007 
0.099727 0.636070 
0.114560 0.659393 
0.131597 0.691929 
0.151167 0.715944 
0.173647 0.764206 
0.199470 0.832530 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.646366 
0.058590 0.643731 
0.067312 0.646643 
0.077329 0.662338 
0.088835 0.692254 
0.102051 0.724357 
0.117231 0.756450 
0.134668 0.791631 
0.154697 0.832226 
0.177704 0.898550 
0.204131 0.986093 
0.234488 1.080018 


==> plots/Fig2/Fran40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.649368 
0.058590 0.645230 
0.067312 0.644403 
0.077329 0.654015 
0.088835 0.676095 
0.102051 0.696635 
0.117231 0.710643 
0.134668 0.724307 
0.154697 0.742581 
0.177704 0.775897 
0.204131 0.826150 
0.234488 0.879205 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 1.366787 
0.037883 1.505852 
0.043361 1.615044 
0.049662 1.644035 
0.056911 1.662192 
0.065251 1.713532 
0.074847 1.763207 
0.085889 1.816165 
0.098592 1.836426 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 1.387004 
0.037883 1.543492 
0.043361 1.670211 
0.049662 1.698442 
0.056911 1.721526 
0.065251 1.801731 
0.074847 1.860232 
0.085889 1.934156 
0.098592 1.955739 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 0.909476 
0.037891 0.945831 
0.043513 1.016160 
0.049972 1.061950 
0.057394 1.060924 
0.065921 1.079628 
0.075717 1.136726 
0.086971 1.179053 
0.099898 1.217988 
0.114749 1.288127 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 0.916347 
0.037891 0.953641 
0.043513 1.029345 
0.049972 1.076992 
0.057394 1.062530 
0.065921 1.070464 
0.075717 1.135811 
0.086971 1.163832 
0.099898 1.179343 
0.114749 1.235251 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 0.632363 
0.038451 0.630790 
0.044173 0.633195 
0.050744 0.650246 
0.058292 0.679301 
0.066963 0.710541 
0.076922 0.740969 
0.088362 0.775915 
0.101503 0.820095 
0.116597 0.889475 
0.133936 0.977394 
0.153854 1.072358 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.635464 
0.038452 0.632262 
0.044173 0.630930 
0.050744 0.641814 
0.058292 0.662702 
0.066963 0.681961 
0.076922 0.693571 
0.088362 0.705680 
0.101503 0.726923 
0.116597 0.763141 
0.133936 0.812010 
0.153854 0.864751 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.864074 
0.039126 0.846068 
0.044931 0.836400 
0.051601 0.866449 
0.059265 0.937716 
0.068070 0.996423 
0.078185 1.012386 
0.089806 1.016012 
0.103155 1.046322 
0.118490 1.100684 
0.136105 1.171593 
0.156341 1.231416 


==> plots/Fig2/Fran40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.871252 
0.039126 0.853574 
0.044931 0.842936 
0.051601 0.872721 
0.059265 0.947690 
0.068070 1.007921 
0.078185 1.012985 
0.089806 1.003092 
0.103155 1.029438 
0.118490 1.067195 
0.136105 1.123275 
0.156341 1.157147 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 1.543882 
0.036122 1.642862 
0.041344 1.623387 
0.047351 1.615252 
0.054262 1.699609 
0.062215 1.780717 
0.071369 1.821950 
0.081902 1.847990 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 1.582638 
0.036122 1.699610 
0.041344 1.671285 
0.047351 1.659806 
0.054262 1.783068 
0.062215 1.880438 
0.071369 1.928585 
0.081902 1.956807 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 0.972407 
0.035620 1.038866 
0.040905 1.060803 
0.046978 1.042941 
0.053956 1.073104 
0.061973 1.146661 
0.071182 1.182090 
0.081762 1.222239 
0.093916 1.286856 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.978731 
0.035620 1.050905 
0.040905 1.071549 
0.046978 1.035666 
0.053956 1.058003 
0.061973 1.144907 
0.071182 1.159048 
0.081762 1.177196 
0.093916 1.231247 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 0.693549 
0.038671 0.707002 
0.044423 0.730883 
0.051030 0.759747 
0.058620 0.791011 
0.067338 0.829988 
0.077352 0.869128 
0.088855 0.919238 
0.102068 0.992076 
0.117246 1.079407 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 0.692014 
0.038671 0.700262 
0.044423 0.717532 
0.051030 0.736667 
0.058620 0.752511 
0.067338 0.773959 
0.077352 0.795246 
0.088855 0.816333 
0.102068 0.855256 
0.117246 0.906854 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 1.022780 
0.038773 1.064128 
0.044509 1.149151 
0.051103 1.221467 
0.058682 1.237310 
0.067391 1.246762 
0.077398 1.285297 
0.088895 1.324870 
0.102103 1.374308 
0.117276 1.430120 


==> plots/Fig2/Fran40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 1.032764 
0.038773 1.076433 
0.044509 1.170244 
0.051103 1.250066 
0.058682 1.258606 
0.067391 1.261595 
0.077398 1.310554 
0.088895 1.342196 
0.102103 1.384113 
0.117276 1.428191 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 1.695249 
0.106125 1.777452 
0.119108 1.894210 
0.133736 1.969770 
0.150216 2.011564 
0.168788 2.056069 
0.189716 2.127268 
0.213302 2.179800 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 1.687534 
0.106125 1.758249 
0.119108 1.897480 
0.133735 1.981644 
0.150216 2.033165 
0.168788 2.108653 
0.189716 2.231397 
0.213302 2.324630 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 1.111804 
0.109246 1.166214 
0.122937 1.244137 
0.138355 1.306382 
0.155714 1.360411 
0.175258 1.436211 
0.197260 1.510772 
0.222029 1.582308 
0.249912 1.661899 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 1.080638 
0.109246 1.104359 
0.122938 1.159717 
0.138355 1.201161 
0.155714 1.221099 
0.175258 1.284678 
0.197260 1.348741 
0.222029 1.408171 
0.249912 1.490593 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 0.603163 
0.105239 0.635876 
0.118476 0.686720 
0.133374 0.742563 
0.150143 0.805734 
0.169018 0.890010 
0.190263 0.994286 
0.214176 1.102560 
0.241093 1.214591 
0.271392 1.321469 
0.305497 1.417361 
0.343886 1.515007 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.591985 
0.105239 0.591570 
0.118476 0.605379 
0.133374 0.620668 
0.150143 0.631443 
0.169018 0.657952 
0.190263 0.704451 
0.214177 0.758486 
0.241094 0.828627 
0.271392 0.905395 
0.305497 0.983570 
0.343886 1.073433 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.784309 
0.176480 0.849698 
0.198671 0.931032 
0.223649 1.013920 
0.251763 1.105749 
0.283408 1.200315 
0.319028 1.288555 
0.359121 1.379856 
0.404252 1.470719 


==> plots/Fig2/SC38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.682437 
0.176480 0.700711 
0.198672 0.731839 
0.223649 0.766939 
0.251763 0.811796 
0.283408 0.867520 
0.319028 0.923513 
0.359122 0.990005 
0.404252 1.063990 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 1.867258 
0.107069 1.927350 
0.120198 2.015256 
0.134995 2.069915 
0.151672 2.106185 
0.170471 2.157151 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 1.864825 
0.107069 1.919907 
0.120199 2.047743 
0.134995 2.135549 
0.151673 2.201183 
0.170471 2.301528 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 1.224114 
0.109550 1.285013 
0.123291 1.362896 
0.138761 1.430090 
0.156178 1.487388 
0.175786 1.557715 
0.197860 1.627877 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 1.134145 
0.109551 1.173685 
0.123291 1.234726 
0.138761 1.284056 
0.156179 1.326544 
0.175786 1.390225 
0.197860 1.456254 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 0.728062 
0.102878 0.772953 
0.115811 0.841066 
0.130369 0.923933 
0.146755 1.008157 
0.165199 1.104315 
0.185961 1.204784 
0.209330 1.295277 
0.235635 1.390520 
0.265244 1.482752 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.654826 
0.102879 0.665903 
0.115812 0.686048 
0.130370 0.715700 
0.146756 0.750052 
0.165200 0.797784 
0.185961 0.858313 
0.209330 0.916846 
0.235635 0.988607 
0.265245 1.065785 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 1.031799 
0.117794 1.092347 
0.132570 1.164231 
0.149207 1.226804 
0.167937 1.290802 
0.189023 1.373040 
0.212760 1.449495 
0.239480 1.528502 
0.269560 1.610386 


==> plots/Fig2/SC38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 0.993252 
0.117794 1.022571 
0.132571 1.065293 
0.149208 1.100023 
0.167937 1.128484 
0.189023 1.193003 
0.212760 1.251376 
0.239480 1.317065 
0.269560 1.394246 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 1.989793 
0.112353 2.037748 
0.126173 2.097108 
0.141752 2.133815 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 2.021120 
0.112353 2.092208 
0.126173 2.198242 
0.141753 2.272050 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 1.342824 
0.113581 1.405077 
0.127834 1.465251 
0.143879 1.521488 
0.161943 1.577875 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 1.216736 
0.113582 1.261619 
0.127834 1.313439 
0.143879 1.358530 
0.161943 1.408677 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 0.940353 
0.111839 1.013431 
0.125894 1.095218 
0.141715 1.176714 
0.159523 1.250794 
0.179569 1.333215 
0.202134 1.413603 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 0.774827 
0.111839 0.807141 
0.125894 0.847534 
0.141715 0.892181 
0.159524 0.935291 
0.179570 0.989961 
0.202134 1.047421 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 1.398479 
0.112063 1.458588 
0.126089 1.523431 
0.141886 1.591863 
0.159673 1.641399 
0.179701 1.707352 
0.202250 1.774513 


==> plots/Fig2/SC38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 1.339234 
0.112064 1.385133 
0.126090 1.433511 
0.141886 1.503647 
0.159674 1.548302 
0.179701 1.621617 
0.202250 1.697672 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 1.289618 
0.036108 1.279614 
0.041311 1.331923 
0.047292 1.454446 
0.054170 1.587013 
0.062079 1.667414 
0.071176 1.752482 
0.081641 1.808866 
0.093678 1.820620 
0.107525 1.895617 
0.123450 2.009544 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 1.318422 
0.036108 1.312622 
0.041311 1.367765 
0.047292 1.497545 
0.054170 1.634717 
0.062079 1.700328 
0.071176 1.778570 
0.081641 1.847963 
0.093678 1.831185 
0.107525 1.902727 
0.123450 2.047073 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.916032 
0.036295 0.884263 
0.041671 0.864811 
0.047852 0.888964 
0.054954 0.968227 
0.063115 1.038239 
0.072491 1.062838 
0.083262 1.072638 
0.095636 1.102829 
0.109851 1.167052 
0.126181 1.261147 
0.144940 1.327987 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.938837 
0.036294 0.912326 
0.041671 0.895984 
0.047852 0.921265 
0.054954 1.002521 
0.063115 1.069418 
0.072491 1.075325 
0.083262 1.062561 
0.095636 1.078396 
0.109852 1.109055 
0.126181 1.181329 
0.144940 1.218544 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.579169 
0.037768 0.572488 
0.043391 0.561259 
0.049849 0.552570 
0.057267 0.549009 
0.065787 0.556597 
0.075574 0.572705 
0.086815 0.589244 
0.099727 0.616289 
0.114560 0.669185 
0.131597 0.735871 
0.151167 0.808979 
0.173647 0.912257 
0.199470 1.036495 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.594655 
0.037768 0.593563 
0.043391 0.588338 
0.049849 0.585004 
0.057267 0.584253 
0.065787 0.589625 
0.075574 0.597015 
0.086815 0.594900 
0.099727 0.588683 
0.114560 0.599006 
0.131597 0.620154 
0.151167 0.632430 
0.173647 0.668207 
0.199470 0.725032 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.620988 
0.058590 0.609473 
0.067312 0.602948 
0.077329 0.610559 
0.088835 0.634865 
0.102051 0.663295 
0.117231 0.694595 
0.134668 0.732782 
0.154697 0.778838 
0.177704 0.854217 
0.204131 0.949710 
0.234488 1.049304 


==> plots/Fig2/SC40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.645132 
0.058590 0.638302 
0.067312 0.633388 
0.077329 0.637646 
0.088835 0.653605 
0.102051 0.666508 
0.117231 0.670197 
0.134668 0.672982 
0.154697 0.682157 
0.177704 0.703265 
0.204131 0.741096 
0.234488 0.784336 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 1.344300 
0.037883 1.491478 
0.043361 1.614021 
0.049662 1.659149 
0.056911 1.697629 
0.065251 1.773904 
0.074847 1.854255 
0.085889 1.937453 
0.098592 1.976824 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 1.378567 
0.037883 1.534119 
0.043361 1.660967 
0.049662 1.688531 
0.056911 1.713496 
0.065251 1.802950 
0.074847 1.872631 
0.085889 1.964041 
0.098592 2.003421 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 0.880283 
0.037891 0.913240 
0.043513 0.984386 
0.049972 1.033145 
0.057394 1.035556 
0.065921 1.061385 
0.075717 1.129692 
0.086971 1.185520 
0.099898 1.236460 
0.114749 1.316800 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 0.909306 
0.037891 0.943514 
0.043513 1.016497 
0.049972 1.060978 
0.057394 1.041007 
0.065921 1.044571 
0.075717 1.110684 
0.086971 1.136583 
0.099898 1.149349 
0.114749 1.208686 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 0.606019 
0.038451 0.595388 
0.044173 0.588019 
0.050744 0.596677 
0.058292 0.619576 
0.066963 0.646754 
0.076922 0.676377 
0.088362 0.714992 
0.101503 0.765273 
0.116597 0.844159 
0.133936 0.941817 
0.153854 1.043764 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.631082 
0.038452 0.625143 
0.044173 0.619646 
0.050744 0.625066 
0.058292 0.639534 
0.066963 0.650737 
0.076922 0.651435 
0.088362 0.651932 
0.101503 0.663788 
0.116597 0.687634 
0.133936 0.723928 
0.153854 0.767322 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.845914 
0.039126 0.821309 
0.044931 0.804638 
0.051601 0.829933 
0.059265 0.900833 
0.068070 0.961794 
0.078185 0.980892 
0.089806 0.989855 
0.103155 1.029368 
0.118490 1.098525 
0.136105 1.184413 
0.156341 1.254227 


==> plots/Fig2/SC40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.868555 
0.039126 0.849060 
0.044931 0.835615 
0.051601 0.862004 
0.059265 0.933876 
0.068070 0.990644 
0.078185 0.989958 
0.089806 0.973713 
0.103155 0.997118 
0.118490 1.031489 
0.136105 1.087012 
0.156341 1.121087 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 1.532740 
0.036122 1.645686 
0.041344 1.640114 
0.047351 1.650040 
0.054262 1.760079 
0.062215 1.870686 
0.071369 1.934286 
0.081902 1.976181 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 1.574015 
0.036122 1.691541 
0.041344 1.661316 
0.047351 1.650319 
0.054262 1.785133 
0.062215 1.896058 
0.071369 1.957324 
0.081902 2.002001 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 0.942268 
0.035620 1.009860 
0.040905 1.033654 
0.046978 1.018039 
0.053956 1.055430 
0.061973 1.139307 
0.071182 1.183264 
0.081762 1.231637 
0.093916 1.305031 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.968890 
0.035620 1.038538 
0.040905 1.055620 
0.046978 1.013563 
0.053956 1.032230 
0.061973 1.121406 
0.071182 1.132090 
0.081762 1.146459 
0.093916 1.203369 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 0.655962 
0.038671 0.662235 
0.044423 0.681054 
0.051030 0.706900 
0.058620 0.737282 
0.067338 0.777697 
0.077352 0.819227 
0.088855 0.875452 
0.102068 0.955004 
0.117246 1.043714 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 0.682588 
0.038671 0.686167 
0.044423 0.698047 
0.051030 0.710802 
0.058620 0.718211 
0.067338 0.730922 
0.077352 0.744734 
0.088855 0.754960 
0.102068 0.782263 
0.117246 0.822938 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 0.995733 
0.038773 1.034836 
0.044509 1.122694 
0.051103 1.201673 
0.058682 1.225514 
0.067391 1.245685 
0.077398 1.298470 
0.088895 1.356634 
0.102103 1.424325 
0.117276 1.492622 


==> plots/Fig2/SC40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 1.026192 
0.038773 1.067013 
0.044509 1.158643 
0.051103 1.236629 
0.058682 1.241732 
0.067391 1.242202 
0.077398 1.293622 
0.088895 1.326976 
0.102103 1.373381 
0.117276 1.425232 


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 -0.077819 0.006632
0.106125 -0.094429 0.004733
0.119108 -0.076368 0.005572
0.133736 -0.130626 0.004607
0.150216 -0.171619 0.004935
0.168788 -0.247245 0.003668
0.189716 -0.283549 0.002156
0.213302 -0.363705 0.003037


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 -0.038321 0.009553
0.106125 -0.049263 0.008205
0.119108 -0.034097 0.007776
0.133735 -0.037973 0.007926
0.150216 -0.073742 0.006335
0.168788 -0.087282 0.005450
0.189716 -0.107616 0.004213
0.213302 -0.153669 0.003669


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 -0.055971 0.008461
0.109246 -0.067950 0.008401
0.122937 -0.071802 0.005850
0.138355 -0.096245 0.007116
0.155714 -0.153972 0.004321
0.175258 -0.164642 0.005205
0.197260 -0.216906 0.004700
0.222029 -0.291228 0.004688
0.249912 -0.323857 0.003643


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 -0.035014 0.012230
0.109246 -0.003279 0.014164
0.122938 -0.007846 0.010147
0.138355 -0.021198 0.010875
0.155714 -0.041992 0.008547
0.175258 -0.065305 0.009828
0.197260 -0.077563 0.007961
0.222029 -0.112312 0.007947
0.249912 -0.131118 0.005244


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 -0.010351 0.018148
0.105239 -0.028213 0.010714
0.118476 -0.047980 0.014876
0.133374 -0.072346 0.014773
0.150143 -0.119860 0.007781
0.169018 -0.138035 0.007437
0.190263 -0.142266 0.007793
0.214176 -0.212763 0.006472
0.241093 -0.230410 0.004913
0.271392 -0.282582 0.004939
0.305497 -0.314014 0.004937
0.343886 -0.367788 0.004033


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.035379 0.027606
0.105239 0.048195 0.026751
0.118476 -0.011585 0.024684
0.133374 0.011834 0.029541
0.150143 -0.015279 0.019547
0.169018 -0.017662 0.014871
0.190263 -0.020845 0.012296
0.214177 -0.072688 0.013421
0.241094 -0.066043 0.011502
0.271392 -0.094781 0.010422
0.305497 -0.093712 0.006563
0.343886 -0.123582 0.006532


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.016094 0.011989
0.176480 0.006069 0.011407
0.198671 0.025714 0.009666
0.223649 -0.050444 0.010659
0.251763 -0.070019 0.007700
0.283408 -0.107638 0.008031
0.319028 -0.121304 0.006172
0.359121 -0.184712 0.004978
0.404252 -0.221706 0.005449


==> plots/Fig2/ratio1loop38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.064803 0.018135
0.176480 0.060391 0.021269
0.198672 0.075794 0.014792
0.223649 0.031645 0.015429
0.251763 0.037487 0.016672
0.283408 0.016337 0.009628
0.319028 0.029171 0.010999
0.359122 -0.002440 0.006042
0.404252 0.001080 0.008557


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 -0.092904 0.004343
0.107069 -0.151013 0.003535
0.120198 -0.150827 0.003286
0.134995 -0.236362 0.003263
0.151672 -0.318406 0.002589
0.170471 -0.357786 0.002073


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 -0.048522 0.005360
0.107069 -0.060746 0.006145
0.120199 -0.062554 0.004336
0.134995 -0.094543 0.005170
0.151673 -0.135981 0.003575
0.170471 -0.148573 0.002720


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 -0.092582 0.004802
0.109550 -0.115239 0.006040
0.123291 -0.143322 0.005138
0.138761 -0.191626 0.004289
0.156178 -0.255310 0.002982
0.175786 -0.298470 0.003603
0.197860 -0.360196 0.003614


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 -0.008301 0.007500
0.109551 -0.024109 0.009560
0.123291 -0.039790 0.006056
0.138761 -0.062277 0.006321
0.156179 -0.091588 0.005919
0.175786 -0.110456 0.004854
0.197860 -0.156908 0.004092


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 -0.059721 0.010853
0.102878 -0.102421 0.011744
0.115811 -0.112478 0.009490
0.130369 -0.124815 0.009415
0.146755 -0.202592 0.008621
0.165199 -0.215830 0.006760
0.185961 -0.257935 0.005750
0.209330 -0.302471 0.004936
0.235635 -0.343375 0.004362
0.265244 -0.390541 0.004209


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.020580 0.023746
0.102879 -0.004978 0.017851
0.115812 0.010818 0.018346
0.130370 0.010549 0.012771
0.146756 -0.066867 0.014460
0.165200 -0.048580 0.014625
0.185961 -0.087918 0.009371
0.209330 -0.114032 0.006344
0.235635 -0.116628 0.006051
0.265245 -0.158925 0.005548


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 -0.027012 0.007269
0.117794 -0.053325 0.007886
0.132570 -0.053884 0.008075
0.149207 -0.089881 0.004923
0.167937 -0.146293 0.004132
0.189023 -0.162349 0.005151
0.212760 -0.240145 0.003902
0.239480 -0.301279 0.003853
0.269560 -0.357352 0.003803


==> plots/Fig2/ratio1loop38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 -0.003627 0.009722
0.117794 -0.020847 0.014170
0.132571 0.002583 0.009667
0.149208 -0.028869 0.007333
0.167937 -0.043948 0.007365
0.189023 -0.047347 0.008255
0.212760 -0.091581 0.004731
0.239480 -0.126195 0.005325
0.269560 -0.156711 0.004405


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 -0.170414 0.004155
0.112353 -0.259390 0.003606
0.126173 -0.301124 0.002625
0.141752 -0.395842 0.001969


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 -0.075112 0.004876
0.112353 -0.104946 0.005071
0.126173 -0.122995 0.003645
0.141753 -0.175187 0.002474


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 -0.179402 0.003982
0.113581 -0.223656 0.005250
0.127834 -0.261256 0.003637
0.143879 -0.337304 0.002878
0.161943 -0.393536 0.002719


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 -0.052050 0.007141
0.113582 -0.089448 0.007434
0.127834 -0.094299 0.005913
0.143879 -0.140983 0.004682
0.161943 -0.184391 0.004420


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 -0.156815 0.005502
0.111839 -0.203082 0.006137
0.125894 -0.219793 0.005075
0.141715 -0.273606 0.004658
0.159523 -0.320250 0.004308
0.179569 -0.364895 0.004508
0.202134 -0.413645 0.003501


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 -0.035882 0.008854
0.111839 -0.065701 0.011266
0.125894 -0.072813 0.010493
0.141715 -0.094943 0.006450
0.159524 -0.131108 0.007485
0.179570 -0.159135 0.005596
0.202134 -0.194516 0.005464


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 -0.079157 0.004529
0.112063 -0.112750 0.004941
0.126089 -0.165462 0.003710
0.141886 -0.194610 0.003658
0.159673 -0.294009 0.002718
0.179701 -0.340673 0.003166
0.202250 -0.425821 0.002854


==> plots/Fig2/ratio1loop38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 -0.021802 0.006918
0.112064 -0.050918 0.007347
0.126090 -0.056030 0.007763
0.141886 -0.071219 0.004943
0.159674 -0.119709 0.003590
0.179701 -0.144803 0.003811
0.202250 -0.199756 0.004524


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 -0.002489 0.020281
0.036108 -0.010713 0.016756
0.041311 -0.029672 0.011068
0.047292 -0.034892 0.011176
0.054170 -0.016827 0.009288
0.062079 -0.016685 0.008337
0.071176 -0.030102 0.006210
0.081641 -0.030155 0.004849
0.093678 -0.054683 0.003789
0.107525 -0.061343 0.004196
0.123450 -0.062880 0.002522


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 0.036079 0.033007
0.036108 0.025409 0.026698
0.041311 0.022691 0.018692
0.047292 -0.019757 0.018394
0.054170 0.009795 0.014800
0.062079 0.006326 0.012867
0.071176 -0.010030 0.009449
0.081641 -0.003734 0.006983
0.093678 -0.010720 0.006708
0.107525 -0.008721 0.007280
0.123450 0.015898 0.004214


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.015829 0.022112
0.036295 0.001535 0.019076
0.041671 -0.008520 0.018910
0.047852 -0.044537 0.012473
0.054954 -0.029540 0.013289
0.063115 -0.013296 0.007660
0.072491 -0.021341 0.010679
0.083262 -0.040699 0.007892
0.095636 -0.058645 0.007024
0.109851 -0.063243 0.005461
0.126181 -0.056945 0.004681
0.144940 -0.115487 0.003504


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.059771 0.036210
0.036294 0.030155 0.033939
0.041671 0.011410 0.031172
0.047852 -0.017991 0.020848
0.054954 -0.016929 0.020984
0.063115 0.022640 0.013345
0.072491 0.021489 0.017777
0.083262 0.011650 0.013937
0.095636 -0.025002 0.012619
0.109852 0.004908 0.009454
0.126181 0.020168 0.008058
0.144940 -0.018588 0.005384


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.048823 0.040027
0.037768 0.042191 0.038825
0.043391 -0.000134 0.025407
0.049849 -0.019492 0.027715
0.057267 -0.004799 0.024506
0.065787 -0.000361 0.017116
0.075574 -0.015214 0.015424
0.086815 -0.025897 0.012894
0.099727 -0.042000 0.012121
0.114560 -0.047679 0.011426
0.131597 -0.092990 0.007694
0.151167 -0.125437 0.006388
0.173647 -0.136149 0.005086
0.199470 -0.158806 0.003974


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.055021 0.060996
0.037768 0.060733 0.060696
0.043391 0.043786 0.040839
0.049849 -0.009494 0.045201
0.057267 -0.002818 0.037750
0.065787 0.046692 0.030010
0.075574 -0.009318 0.027800
0.086815 0.015801 0.024312
0.099727 0.029183 0.023142
0.114560 0.011771 0.021373
0.131597 -0.045258 0.015620
0.151167 -0.021203 0.013481
0.173647 -0.026663 0.012488
0.199470 -0.014774 0.009893


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.071176 0.029411
0.058590 0.030406 0.033308
0.067312 0.036203 0.029081
0.077329 0.051543 0.014489
0.088835 0.003752 0.017177
0.102051 0.004853 0.014076
0.117231 0.038395 0.014246
0.134668 0.021478 0.010409
0.154697 -0.024267 0.008411
0.177704 0.002257 0.006424
0.204131 -0.007029 0.006604
0.234488 -0.048632 0.005325


==> plots/Fig2/ratio1loop40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.043516 0.045446
0.058590 0.015925 0.045296
0.067312 0.027420 0.051457
0.077329 0.040223 0.026343
0.088835 -0.022464 0.028710
0.102051 -0.034164 0.021965
0.117231 0.050250 0.022559
0.134668 0.021124 0.018005
0.154697 0.006398 0.015863
0.177704 0.045701 0.014240
0.204131 0.054822 0.014225
0.234488 0.036697 0.011557


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 -0.037790 0.011994
0.037883 -0.038006 0.007169
0.043361 -0.019835 0.006987
0.049662 -0.016992 0.004177
0.056911 -0.016141 0.003551
0.065251 -0.024060 0.004624
0.074847 -0.027974 0.003018
0.085889 -0.040251 0.002437
0.098592 -0.091631 0.001925


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 -0.014745 0.020618
0.037883 -0.020420 0.009941
0.043361 -0.009833 0.009184
0.049662 -0.005136 0.007727
0.056911 0.012639 0.006524
0.065251 -0.014263 0.006156
0.074847 0.009342 0.004843
0.085889 0.006781 0.004506
0.098592 -0.008054 0.003013


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 -0.027746 0.013780
0.037891 -0.021162 0.012529
0.043513 -0.037595 0.007583
0.049972 -0.023691 0.006232
0.057394 -0.045105 0.006032
0.065921 -0.035563 0.004986
0.075717 -0.044396 0.004867
0.086971 -0.065112 0.004519
0.099898 -0.103380 0.002975
0.114749 -0.130095 0.003062


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 -0.006153 0.023666
0.037891 -0.005689 0.019428
0.043513 -0.033867 0.012619
0.049972 -0.008463 0.010386
0.057394 -0.021895 0.010757
0.065921 0.006973 0.008187
0.075717 -0.003012 0.006740
0.086971 -0.004702 0.007436
0.099898 -0.012293 0.005407
0.114749 -0.024666 0.005944


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 -0.013758 0.026697
0.038451 -0.030849 0.024289
0.044173 -0.026830 0.022624
0.050744 -0.004521 0.014001
0.058292 -0.035815 0.013364
0.066963 -0.055648 0.010449
0.076922 -0.047141 0.008905
0.088362 -0.061405 0.005960
0.101503 -0.140571 0.006987
0.116597 -0.119097 0.004900
0.133936 -0.153654 0.003770
0.153854 -0.212646 0.002949


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.007028 0.045415
0.038452 -0.013421 0.041266
0.044173 0.023741 0.037800
0.050744 0.049615 0.025400
0.058292 0.012511 0.023280
0.066963 -0.017037 0.018948
0.076922 0.024846 0.017734
0.088362 0.010072 0.013391
0.101503 -0.061658 0.015311
0.116597 -0.028933 0.010312
0.133936 -0.044704 0.008976
0.153854 -0.064506 0.007923


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.053755 0.021426
0.039126 0.034956 0.017646
0.044931 0.006014 0.018797
0.051601 0.003828 0.014010
0.059265 0.005067 0.014532
0.068070 0.011887 0.007416
0.078185 -0.006327 0.007900
0.089806 -0.008054 0.006697
0.103155 -0.030786 0.005990
0.118490 -0.037160 0.005447
0.136105 -0.047680 0.004347
0.156341 -0.114589 0.004122


==> plots/Fig2/ratio1loop40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.081887 0.035026
0.039126 0.070761 0.033770
0.044931 0.026523 0.029441
0.051601 -0.027365 0.020547
0.059265 0.019274 0.021818
0.068070 0.034400 0.012518
0.078185 0.014241 0.010848
0.089806 0.015052 0.011024
0.103155 -0.008747 0.010146
0.118490 0.010895 0.009727
0.136105 0.023912 0.007846
0.156341 -0.016412 0.006868


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 -0.019439 0.006538
0.036122 -0.009869 0.005522
0.041344 -0.013433 0.005608
0.047351 -0.030523 0.006054
0.054262 -0.023721 0.004672
0.062215 -0.013199 0.003364
0.071369 -0.040616 0.003107
0.081902 -0.095376 0.002443


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 -0.015821 0.010800
0.036122 -0.007784 0.009240
0.041344 0.003413 0.009727
0.047351 -0.000351 0.009604
0.054262 -0.012068 0.007634
0.062215 0.020602 0.005175
0.071369 0.008632 0.004955
0.081902 -0.016349 0.003898


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 -0.010275 0.011646
0.035620 -0.030960 0.009889
0.040905 -0.023015 0.007715
0.046978 -0.050156 0.007204
0.053956 -0.055329 0.004573
0.061973 -0.041832 0.003984
0.071182 -0.075892 0.004023
0.081762 -0.119158 0.003428
0.093916 -0.135505 0.002388


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.016060 0.018297
0.035620 -0.011910 0.015020
0.040905 0.008572 0.012185
0.046978 -0.007935 0.010445
0.053956 -0.016422 0.006895
0.061973 0.010599 0.006410
0.071182 -0.008452 0.007191
0.081762 -0.029275 0.005666
0.093916 -0.024470 0.004788


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 -0.029778 0.013818
0.038671 -0.023511 0.012708
0.044423 -0.019755 0.013374
0.051030 -0.051280 0.009787
0.058620 -0.074354 0.010004
0.067338 -0.068469 0.006503
0.077352 -0.117284 0.005573
0.088855 -0.133698 0.004567
0.102068 -0.164483 0.003555
0.117246 -0.204148 0.002711


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 -0.011070 0.024138
0.038671 0.025560 0.019627
0.044423 0.024362 0.024959
0.051030 -0.003001 0.017920
0.058620 -0.028379 0.015738
0.067338 -0.009583 0.012655
0.077352 -0.032673 0.012251
0.088855 -0.025779 0.011256
0.102068 -0.046876 0.008056
0.117246 -0.053960 0.006511


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 -0.003782 0.014798
0.038773 -0.014039 0.009021
0.044509 -0.001545 0.009255
0.051103 0.005967 0.006879
0.058682 -0.008656 0.006157
0.067391 -0.016741 0.005524
0.077398 -0.030426 0.004477
0.088895 -0.048206 0.004158
0.102103 -0.076605 0.003578
0.117276 -0.127316 0.002677


==> plots/Fig2/ratio1loop40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 0.014348 0.020169
0.038773 0.003704 0.016405
0.044509 -0.001148 0.015967
0.051103 0.022702 0.011774
0.058682 0.006704 0.010132
0.067391 0.016766 0.008210
0.077398 -0.004228 0.007690
0.088895 0.009233 0.007282
0.102103 -0.009105 0.005306
0.117276 -0.019114 0.005326


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 -0.026833 0.006998
0.106125 -0.027048 0.005085
0.119108 -0.005727 0.005998
0.133736 0.005867 0.005330
0.150216 0.009954 0.006017
0.168788 0.026250 0.005001
0.189716 0.037524 0.003122
0.213302 0.052823 0.005026


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 -0.038111 0.009555
0.106125 -0.046926 0.008225
0.119108 -0.018943 0.007898
0.133735 -0.004205 0.008204
0.150216 -0.023568 0.006679
0.168788 0.006458 0.006010
0.189716 0.020286 0.004816
0.213302 0.022418 0.004432


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 0.006659 0.009022
0.109246 0.000142 0.009015
0.122937 -0.004049 0.006277
0.138355 -0.010720 0.007789
0.155714 -0.001932 0.005098
0.175258 -0.012325 0.006154
0.197260 -0.009403 0.005946
0.222029 -0.003108 0.006594
0.249912 0.001019 0.005393


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 -0.017065 0.012457
0.109246 0.009476 0.014345
0.122938 0.006964 0.010298
0.138355 0.003422 0.011149
0.155714 -0.008251 0.008848
0.175258 -0.023754 0.010265
0.197260 -0.011203 0.008534
0.222029 -0.005460 0.008903
0.249912 0.001877 0.006047


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 0.114806 0.020443
0.105239 0.090892 0.012027
0.118476 0.058528 0.016541
0.133374 0.059265 0.016868
0.150143 0.065195 0.009418
0.169018 0.062028 0.009164
0.190263 0.047532 0.009518
0.214176 0.030752 0.008473
0.241093 0.029146 0.006570
0.271392 0.029614 0.007089
0.305497 0.051465 0.007568
0.343886 0.072235 0.006840


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.084994 0.028929
0.105239 0.092599 0.027884
0.118476 0.027201 0.025653
0.133374 0.067724 0.031173
0.150143 0.060756 0.021056
0.169018 0.060349 0.016052
0.190263 0.042009 0.013085
0.214177 0.003395 0.014522
0.241094 0.006436 0.012394
0.271392 -0.001755 0.011493
0.305497 0.028223 0.007446
0.343886 0.045278 0.007791


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.079813 0.012741
0.176480 0.040614 0.011799
0.198671 0.040507 0.009806
0.223649 0.007933 0.011314
0.251763 0.006704 0.008335
0.283408 0.007653 0.009069
0.319028 0.016405 0.007140
0.359121 0.036068 0.006325
0.404252 0.044638 0.007313


==> plots/Fig2/ratioFran38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.086898 0.018512
0.176480 0.061321 0.021287
0.198672 0.057430 0.014540
0.223649 0.026035 0.015346
0.251763 0.018942 0.016374
0.283408 0.006713 0.009537
0.319028 0.017585 0.010875
0.359122 0.022677 0.006194
0.404252 0.042487 0.008911


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 -0.020037 0.004692
0.107069 -0.011921 0.004114
0.120198 -0.003076 0.003857
0.134995 0.010532 0.004318
0.151672 0.030802 0.003916
0.170471 0.044959 0.003374


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 -0.034382 0.005440
0.107069 -0.035731 0.006308
0.120199 -0.021076 0.004528
0.134995 -0.012699 0.005637
0.151673 -0.000516 0.004136
0.170471 0.027048 0.003281


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 0.002020 0.005303
0.109550 -0.006783 0.006780
0.123291 -0.018374 0.005887
0.138761 -0.020972 0.005194
0.156178 -0.013497 0.003950
0.175786 -0.010493 0.005082
0.197860 -0.003165 0.005631


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 0.013331 0.007664
0.109551 0.006745 0.009862
0.123291 -0.007263 0.006261
0.138761 -0.010596 0.006669
0.156179 -0.007876 0.006465
0.175786 0.004935 0.005484
0.197860 0.001074 0.004858


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 0.059335 0.012227
0.102878 0.073489 0.014046
0.115811 0.045383 0.011179
0.130369 0.033859 0.011122
0.146755 0.019030 0.011017
0.165199 0.019824 0.008791
0.185961 0.011297 0.007837
0.209330 0.019661 0.007216
0.235635 0.040994 0.006915
0.265244 0.052679 0.007271


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.067167 0.024830
0.102879 0.072914 0.019248
0.115812 0.077371 0.019553
0.130370 0.070305 0.013526
0.146756 0.020946 0.015821
0.165200 0.033277 0.015884
0.185961 0.005912 0.010335
0.209330 0.005789 0.007202
0.235635 0.041781 0.007137
0.265245 0.034918 0.006826


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 0.016128 0.007591
0.117794 -0.006848 0.008273
0.132570 0.001008 0.008543
0.149207 -0.002776 0.005394
0.167937 -0.000583 0.004837
0.189023 -0.005757 0.006114
0.212760 -0.010515 0.005082
0.239480 -0.003545 0.005495
0.269560 0.001513 0.005927


==> plots/Fig2/ratioFran38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 0.006871 0.009825
0.117794 -0.015526 0.014247
0.132571 0.011284 0.009751
0.149208 -0.007130 0.007498
0.167937 -0.011006 0.007619
0.189023 -0.002960 0.008640
0.212760 -0.016448 0.005122
0.239480 -0.012517 0.006017
0.269560 -0.002710 0.005209


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 -0.017677 0.004920
0.112353 -0.011595 0.004813
0.126173 0.013167 0.003806
0.141752 0.025689 0.003344


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 -0.032332 0.005101
0.112353 -0.025711 0.005520
0.126173 0.002809 0.004167
0.141753 0.012680 0.003038


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 -0.029113 0.004712
0.113581 -0.040475 0.006489
0.127834 -0.030322 0.004775
0.143879 -0.024174 0.004238
0.161943 -0.015793 0.004412


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 -0.010465 0.007454
0.113582 -0.029488 0.007923
0.127834 -0.006900 0.006484
0.143879 -0.007565 0.005410
0.161943 -0.007167 0.005380


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 -0.004660 0.006495
0.111839 -0.008288 0.007637
0.125894 -0.022833 0.006356
0.141715 -0.013791 0.006324
0.159523 -0.004065 0.006312
0.179569 0.002932 0.007119
0.202134 0.019358 0.006087


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 0.023794 0.009402
0.111839 0.014828 0.012237
0.125894 -0.000387 0.011313
0.141715 0.009111 0.007191
0.159524 0.002901 0.008639
0.179570 0.007863 0.006707
0.202134 0.017179 0.006900


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 -0.007399 0.004882
0.112063 -0.014642 0.005487
0.126089 -0.012687 0.004389
0.141886 -0.012500 0.004485
0.159673 -0.006363 0.003825
0.179701 0.000081 0.004802
0.202250 0.002783 0.004985


==> plots/Fig2/ratioFran38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 -0.008693 0.007010
0.112064 -0.025837 0.007541
0.126090 -0.015069 0.008100
0.141886 -0.008790 0.005275
0.159674 -0.012532 0.004027
0.179701 0.003303 0.004471
0.202250 0.010827 0.005714


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 0.019889 0.020736
0.036108 0.013536 0.017166
0.041311 -0.010068 0.011291
0.047292 -0.016594 0.011388
0.054170 -0.002413 0.009425
0.062079 -0.005735 0.008429
0.071176 -0.016858 0.006294
0.081641 -0.003149 0.004984
0.093678 -0.004032 0.003992
0.107525 0.006515 0.004499
0.123450 0.029715 0.002771


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 0.037283 0.033046
0.036108 0.025916 0.026712
0.041311 0.019250 0.018629
0.047292 -0.021042 0.018370
0.054170 0.006902 0.014757
0.062079 -0.003963 0.012735
0.071176 -0.025104 0.009305
0.081641 -0.005371 0.006972
0.093678 -0.018870 0.006653
0.107525 -0.011279 0.007262
0.123450 0.024256 0.004249


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.054261 0.022948
0.036295 0.042170 0.019850
0.041671 0.031039 0.019664
0.047852 -0.005340 0.012984
0.054954 0.007002 0.013790
0.063115 0.024373 0.007952
0.072491 0.012099 0.011044
0.083262 0.001762 0.008242
0.095636 0.002184 0.007478
0.109851 0.003955 0.005853
0.126181 0.008069 0.005003
0.144940 -0.005805 0.003938


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.072126 0.036632
0.036294 0.040375 0.034276
0.041671 0.017539 0.031360
0.047852 -0.010600 0.021004
0.054954 -0.009830 0.021136
0.063115 0.033858 0.013491
0.072491 0.023825 0.017817
0.083262 0.012289 0.013946
0.095636 -0.011365 0.012796
0.109852 0.011947 0.009520
0.126181 0.028305 0.008122
0.144940 -0.001554 0.005477


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.087511 0.041503
0.037768 0.087551 0.040514
0.043391 0.054039 0.026784
0.049849 0.039104 0.029371
0.057267 0.059034 0.026078
0.065787 0.067869 0.018285
0.075574 0.065597 0.016690
0.086815 0.084762 0.014358
0.099727 0.081782 0.013687
0.114560 0.059723 0.012714
0.131597 0.028344 0.008723
0.151167 0.061055 0.007751
0.173647 0.059017 0.006235
0.199470 0.048492 0.004953


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.068807 0.061793
0.037768 0.075779 0.061557
0.043391 0.063307 0.041603
0.049849 0.009767 0.046080
0.057267 0.018727 0.038565
0.065787 0.072409 0.030747
0.075574 0.021798 0.028673
0.086815 0.061127 0.025397
0.099727 0.077761 0.024235
0.114560 0.051005 0.022202
0.131597 0.002509 0.016402
0.151167 0.054296 0.014521
0.173647 0.045474 0.013414
0.199470 0.049991 0.010544


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.072066 0.029435
0.058590 0.033568 0.033410
0.067312 0.038505 0.029146
0.077329 0.055975 0.014550
0.088835 0.015639 0.017381
0.102051 0.020243 0.014291
0.117231 0.032078 0.014160
0.134668 0.017222 0.010366
0.154697 0.032790 0.008903
0.177704 0.033603 0.006625
0.204131 0.016041 0.006757
0.234488 0.015547 0.005684


==> plots/Fig2/ratioFran40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.041467 0.045356
0.058590 0.014148 0.045216
0.067312 0.024295 0.051300
0.077329 0.038560 0.026301
0.088835 -0.020182 0.028777
0.102051 -0.029258 0.022076
0.117231 0.043084 0.022405
0.134668 0.011185 0.017829
0.154697 0.024619 0.016150
0.177704 0.043439 0.014209
0.204131 0.038128 0.014000
0.234488 0.023744 0.011413


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 -0.028231 0.012113
0.037883 -0.031787 0.007216
0.043361 -0.013988 0.007028
0.049662 -0.016024 0.004181
0.056911 -0.008011 0.003581
0.065251 -0.006154 0.004709
0.074847 0.005902 0.003123
0.085889 0.007414 0.002558
0.098592 0.004707 0.002130


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 -0.021285 0.020481
0.037883 -0.026395 0.009880
0.043361 -0.013506 0.009150
0.049662 -0.019640 0.007615
0.056911 -0.005834 0.006405
0.065251 -0.021248 0.006112
0.074847 -0.001702 0.004790
0.085889 0.001122 0.004481
0.098592 -0.005759 0.003020


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 0.004885 0.014242
0.037891 0.012112 0.012955
0.043513 -0.004951 0.007840
0.049972 0.011333 0.006456
0.057394 -0.010256 0.006252
0.065921 0.006178 0.005202
0.075717 0.005461 0.005121
0.086971 -0.002777 0.004821
0.099898 -0.008975 0.003288
0.114749 -0.020620 0.003448


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 -0.002070 0.023763
0.037891 -0.000231 0.019535
0.043513 -0.026176 0.012720
0.049972 0.001675 0.010492
0.057394 -0.019704 0.010781
0.065921 0.005152 0.008172
0.075717 0.011131 0.006836
0.086971 0.004509 0.007505
0.099898 0.001741 0.005484
0.114749 -0.005314 0.006062


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 0.041456 0.028191
0.038451 0.026699 0.025731
0.044173 0.035770 0.024079
0.050744 0.065892 0.014991
0.058292 0.048695 0.014536
0.066963 0.041554 0.011525
0.076922 0.042785 0.009745
0.088362 0.040844 0.006609
0.101503 0.022363 0.008311
0.116597 0.035499 0.005760
0.133936 0.014627 0.004519
0.153854 0.018043 0.003813


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.027028 0.046317
0.038452 0.005640 0.042063
0.044173 0.045550 0.038605
0.050744 0.074925 0.026012
0.058292 0.045861 0.024047
0.066963 0.022990 0.019720
0.076922 0.060298 0.018347
0.088362 0.047714 0.013890
0.101503 0.008103 0.016449
0.116597 0.032405 0.010964
0.133936 0.016291 0.009549
0.153854 0.021920 0.008655


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.064803 0.021651
0.039126 0.042699 0.017778
0.044931 0.012538 0.018919
0.051601 0.011867 0.014122
0.059265 0.016822 0.014702
0.068070 0.027846 0.007533
0.078185 0.002825 0.007973
0.089806 0.009963 0.006819
0.103155 0.009302 0.006238
0.118490 0.009106 0.005708
0.136105 0.007584 0.004599
0.156341 -0.004138 0.004636


==> plots/Fig2/ratioFran40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.084633 0.035115
0.039126 0.067269 0.033660
0.044931 0.019992 0.029254
0.051601 -0.032713 0.020434
0.059265 0.017772 0.021786
0.068070 0.038136 0.012563
0.078185 0.006794 0.010768
0.089806 0.005122 0.010916
0.103155 -0.003604 0.010199
0.118490 0.010996 0.009728
0.136105 0.027315 0.007873
0.156341 0.000208 0.006984


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 -0.017690 0.006550
0.036122 -0.008457 0.005529
0.041344 -0.014358 0.005602
0.047351 -0.025651 0.006084
0.054262 -0.012890 0.004723
0.062215 0.006404 0.003431
0.071369 0.000645 0.003241
0.081902 -0.006190 0.002684


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 -0.021622 0.010737
0.036122 -0.011828 0.009203
0.041344 -0.012510 0.009572
0.047351 -0.023772 0.009379
0.054262 -0.019511 0.007576
0.062215 0.009505 0.005119
0.071369 -0.000925 0.004908
0.081902 -0.016674 0.003897


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 0.020158 0.012004
0.035620 -0.001151 0.010193
0.040905 0.012766 0.007998
0.046978 -0.013825 0.007480
0.053956 -0.015258 0.004767
0.061973 0.003908 0.004174
0.071182 -0.004385 0.004334
0.081762 -0.018531 0.003820
0.093916 -0.026909 0.002688


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.022625 0.018416
0.035620 -0.004176 0.015137
0.040905 0.019987 0.012323
0.046978 -0.006765 0.010457
0.053956 -0.016643 0.006893
0.061973 0.029353 0.006529
0.071182 0.006398 0.007298
0.081762 -0.007951 0.005790
0.093916 0.002978 0.004923


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 0.023943 0.014583
0.038671 0.034276 0.013460
0.044423 0.052641 0.014362
0.051030 0.031417 0.010640
0.058620 -0.001651 0.010790
0.067338 0.008184 0.007039
0.077352 0.008217 0.006365
0.088855 0.007349 0.005311
0.102068 -0.002745 0.004243
0.117246 -0.007589 0.003381


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 0.007248 0.024585
0.038671 0.045655 0.020011
0.044423 0.051929 0.025631
0.051030 0.029922 0.018512
0.058620 -0.001000 0.016182
0.067338 0.018713 0.013016
0.077352 0.022262 0.012947
0.088855 0.032599 0.011930
0.102068 0.015157 0.008580
0.117246 0.023087 0.007041


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 0.003299 0.014903
0.038773 -0.011065 0.009048
0.044509 0.005043 0.009316
0.051103 0.013879 0.006933
0.058682 -0.002861 0.006193
0.067391 -0.000553 0.005615
0.077398 0.001915 0.004626
0.088895 -0.000597 0.004366
0.102103 -0.005829 0.003852
0.117276 -0.008104 0.003043


==> plots/Fig2/ratioFran40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 0.008268 0.020048
0.038773 -0.005937 0.016247
0.044509 -0.005232 0.015902
0.051103 0.020828 0.011752
0.058682 -0.004081 0.010024
0.067391 0.003891 0.008106
0.077398 -0.003086 0.007699
0.088895 0.007630 0.007270
0.102103 -0.004046 0.005333
0.117276 -0.000982 0.005424


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.20_z0.txt <==
0.094598 -0.069498 0.006692
0.106125 -0.083332 0.004791
0.119108 -0.074870 0.005581
0.133736 -0.071966 0.004917
0.150216 -0.069607 0.005543
0.168788 -0.055002 0.004605
0.189716 -0.046559 0.002869
0.213302 -0.029857 0.004631


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.20_z1.txt <==
0.094598 -0.039185 0.009545
0.106125 -0.053997 0.008164
0.119108 -0.037550 0.007748
0.133735 -0.034050 0.007958
0.150216 -0.063095 0.006408
0.168788 -0.049414 0.005676
0.189716 -0.057580 0.004449
0.213302 -0.075857 0.004006


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.40_z0.txt <==
0.097088 0.011784 0.009068
0.109246 -0.006924 0.008951
0.122937 -0.022742 0.006159
0.138355 -0.036442 0.007587
0.155714 -0.031625 0.004946
0.175258 -0.042927 0.005963
0.197260 -0.037909 0.005775
0.222029 -0.025323 0.006447
0.249912 -0.010533 0.005331


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.40_z1.txt <==
0.097088 0.008442 0.012780
0.109246 0.036946 0.014735
0.122938 0.031824 0.010553
0.138355 0.024951 0.011388
0.155714 0.011250 0.009022
0.175258 -0.012687 0.010382
0.197260 -0.010629 0.008539
0.222029 -0.014630 0.008821
0.249912 -0.018001 0.005927


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.60_z0.txt <==
0.093478 0.250289 0.022927
0.105239 0.213137 0.013375
0.118476 0.159370 0.018117
0.133374 0.140968 0.018170
0.150143 0.126535 0.009960
0.169018 0.103619 0.009522
0.190263 0.075078 0.009768
0.214176 0.051673 0.008645
0.241093 0.051829 0.006715
0.271392 0.060772 0.007303
0.305497 0.097313 0.007898
0.343886 0.137221 0.007255


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.60_z1.txt <==
0.093479 0.161196 0.030960
0.105239 0.189865 0.030367
0.118476 0.134654 0.028336
0.133374 0.193328 0.034840
0.150143 0.200228 0.023825
0.169018 0.211307 0.018337
0.190263 0.195875 0.015017
0.214177 0.151522 0.016666
0.241094 0.148882 0.014149
0.271392 0.131034 0.013022
0.305497 0.156105 0.008373
0.343886 0.169179 0.008714


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.80_z0.txt <==
0.156763 0.152313 0.013597
0.176480 0.095403 0.012420
0.198671 0.082304 0.010199
0.223649 0.039778 0.011672
0.251763 0.033153 0.008554
0.283408 0.036089 0.009325
0.319028 0.052860 0.007396
0.359121 0.084832 0.006623
0.404252 0.110229 0.007772


==> plots/Fig2/ratioSC38_rel.1.00_alpha12.0.80_z1.txt <==
0.156763 0.184879 0.020181
0.176480 0.170515 0.023478
0.198672 0.177315 0.016188
0.223649 0.148779 0.017181
0.251763 0.143154 0.018370
0.283408 0.129641 0.010702
0.319028 0.141032 0.012195
0.359122 0.144739 0.006933
0.404252 0.167821 0.009982


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.20_z0.txt <==
0.095418 -0.083528 0.004388
0.107069 -0.082315 0.003821
0.120198 -0.079544 0.003561
0.134995 -0.069337 0.003977
0.151672 -0.048223 0.003616
0.170471 -0.031804 0.003126


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.20_z1.txt <==
0.095418 -0.050874 0.005347
0.107069 -0.060468 0.006147
0.120199 -0.061231 0.004342
0.134995 -0.069545 0.005312
0.151673 -0.073752 0.003833
0.170471 -0.067137 0.002980


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.40_z0.txt <==
0.097348 -0.011886 0.005229
0.109550 -0.026814 0.006644
0.123291 -0.042703 0.005741
0.138761 -0.045658 0.005063
0.156178 -0.035009 0.003864
0.175786 -0.025795 0.005003
0.197860 -0.008101 0.005604


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.40_z1.txt <==
0.097347 0.040746 0.007871
0.109551 0.031890 0.010108
0.123291 0.011995 0.006383
0.138761 0.002538 0.006757
0.156179 -0.001958 0.006503
0.175786 0.002301 0.005470
0.197860 -0.008389 0.004812


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.60_z0.txt <==
0.091388 0.145718 0.013224
0.102878 0.148264 0.015024
0.115811 0.101991 0.011784
0.130369 0.075019 0.011565
0.146755 0.049457 0.011346
0.165199 0.044788 0.009006
0.185961 0.038558 0.008048
0.209330 0.054768 0.007464
0.235635 0.089334 0.007236
0.265244 0.118443 0.007725


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.60_z1.txt <==
0.091389 0.158822 0.026963
0.102879 0.176406 0.021105
0.115812 0.195146 0.021691
0.130370 0.199043 0.015153
0.146756 0.149415 0.017812
0.165200 0.165150 0.017911
0.185961 0.133953 0.011651
0.209330 0.130832 0.008097
0.235635 0.168138 0.008002
0.265245 0.159460 0.007648


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.80_z0.txt <==
0.104670 0.031905 0.007709
0.117794 -0.003997 0.008297
0.132570 -0.007789 0.008468
0.149207 -0.018919 0.005306
0.167937 -0.021535 0.004736
0.189023 -0.027956 0.005977
0.212760 -0.029677 0.004983
0.239480 -0.015601 0.005429
0.269560 0.000887 0.005923


==> plots/Fig2/ratioSC38_rel.1.50_alpha12.0.80_z1.txt <==
0.104670 0.040358 0.010151
0.117794 0.019222 0.014750
0.132571 0.046793 0.010093
0.149208 0.026394 0.007751
0.167937 0.020916 0.007865
0.189023 0.021644 0.008853
0.212760 -0.000735 0.005204
0.239480 -0.005595 0.006060
0.269560 -0.004170 0.005201


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.20_z0.txt <==
0.100092 -0.086482 0.004576
0.112353 -0.083151 0.004464
0.126173 -0.060317 0.003530
0.141752 -0.044139 0.003116


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.20_z1.txt <==
0.100092 -0.070366 0.004901
0.112353 -0.078524 0.005221
0.126173 -0.068756 0.003870
0.141753 -0.074412 0.002777


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.40_z0.txt <==
0.100922 -0.044582 0.004636
0.113581 -0.054880 0.006392
0.127834 -0.041404 0.004720
0.143879 -0.028767 0.004218
0.161943 -0.010358 0.004436


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.40_z1.txt <==
0.100923 0.011940 0.007623
0.113582 -0.011157 0.008073
0.127834 0.005568 0.006565
0.143879 0.000515 0.005454
0.161943 -0.001952 0.005409


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.60_z0.txt <==
0.099352 0.035216 0.006755
0.111839 0.026139 0.007902
0.125894 0.009086 0.006564
0.141715 0.019007 0.006534
0.159523 0.033184 0.006548
0.179569 0.049969 0.007453
0.202134 0.080271 0.006451


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.60_z1.txt <==
0.099352 0.117791 0.010266
0.111839 0.115540 0.013451
0.125894 0.105148 0.012507
0.141715 0.118724 0.007973
0.159524 0.112316 0.009582
0.179570 0.121177 0.007461
0.202134 0.135514 0.007703


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.80_z0.txt <==
0.099612 -0.040050 0.004722
0.112063 -0.053847 0.005269
0.126089 -0.056680 0.004193
0.141886 -0.058161 0.004277
0.159673 -0.049728 0.003658
0.179701 -0.038939 0.004614
0.202250 -0.028647 0.004829


==> plots/Fig2/ratioSC38_rel.2.00_alpha12.0.80_z1.txt <==
0.099613 0.001509 0.007082
0.112064 -0.020361 0.007583
0.126090 -0.015631 0.008096
0.141886 -0.019804 0.005217
0.159674 -0.033734 0.003940
0.179701 -0.031188 0.004317
0.202250 -0.036851 0.005445


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.20_z0.txt <==
0.031581 0.035260 0.021049
0.036108 0.031883 0.017477
0.041311 0.007171 0.011488
0.047292 -0.005178 0.011521
0.054170 0.000128 0.009449
0.062079 -0.013899 0.008360
0.071176 -0.038064 0.006159
0.081641 -0.037853 0.004811
0.093678 -0.053158 0.003795
0.107525 -0.058416 0.004209
0.123450 -0.048874 0.002560


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.20_z1.txt <==
0.031582 0.040189 0.033138
0.036108 0.030535 0.026832
0.041311 0.025520 0.018744
0.047292 -0.014556 0.018492
0.054170 0.013111 0.014848
0.062079 0.001924 0.012810
0.071176 -0.021719 0.009337
0.081641 -0.006728 0.006962
0.093678 -0.023533 0.006621
0.107525 -0.023998 0.007168
0.123450 -0.003005 0.004136


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.40_z0.txt <==
0.031619 0.074498 0.023389
0.036295 0.070240 0.020384
0.041671 0.067128 0.020352
0.047852 0.033116 0.013486
0.054954 0.041868 0.014267
0.063115 0.053591 0.008179
0.072491 0.035528 0.011300
0.083262 0.018267 0.008377
0.095636 0.009219 0.007531
0.109851 -0.003185 0.005811
0.126181 -0.012357 0.004902
0.144940 -0.032976 0.003831


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.40_z1.txt <==
0.031619 0.075129 0.036735
0.036294 0.045375 0.034441
0.041671 0.025597 0.031609
0.047852 0.000511 0.021240
0.054954 0.003073 0.021411
0.063115 0.049197 0.013692
0.072491 0.043473 0.018159
0.083262 0.036804 0.014283
0.095636 0.014092 0.013125
0.109852 0.039169 0.009776
0.126181 0.051906 0.008308
0.144940 0.018407 0.005587


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.60_z0.txt <==
0.032872 0.113728 0.042504
0.037768 0.126379 0.041961
0.043391 0.107692 0.028147
0.049849 0.110970 0.031402
0.057267 0.153350 0.028400
0.065787 0.181072 0.020223
0.075574 0.190524 0.018647
0.086815 0.218165 0.016124
0.099727 0.209866 0.015308
0.114560 0.166708 0.013998
0.131597 0.110150 0.009417
0.151167 0.121275 0.008191
0.173647 0.097017 0.006459
0.199470 0.072810 0.005068


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.60_z1.txt <==
0.032872 0.071751 0.061964
0.037768 0.080927 0.061852
0.043391 0.071712 0.041932
0.049849 0.022569 0.046665
0.057267 0.039074 0.039336
0.065787 0.104511 0.031668
0.075574 0.065163 0.029890
0.086815 0.123748 0.026895
0.099727 0.164517 0.026186
0.114560 0.156958 0.024440
0.131597 0.118536 0.018300
0.151167 0.193519 0.016438
0.173647 0.195675 0.015341
0.199470 0.205669 0.012107


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.80_z0.txt <==
0.050996 0.115878 0.030638
0.058590 0.091665 0.035288
0.067312 0.113765 0.031258
0.077329 0.145528 0.015784
0.088835 0.107448 0.018952
0.102051 0.114164 0.015607
0.117231 0.123988 0.015420
0.134668 0.098913 0.011198
0.154697 0.103585 0.009513
0.177704 0.087246 0.006969
0.204131 0.054965 0.007016
0.234488 0.045273 0.005851


==> plots/Fig2/ratioSC40_rel.1.00_alpha12.0.80_z1.txt <==
0.050996 0.048306 0.045654
0.058590 0.025155 0.045707
0.067312 0.042109 0.052192
0.077329 0.065221 0.026976
0.088835 0.013533 0.029767
0.102051 0.014621 0.023074
0.117231 0.106035 0.023757
0.134668 0.088303 0.019189
0.154697 0.115377 0.017581
0.177704 0.151203 0.015677
0.204131 0.157272 0.015607
0.234488 0.147569 0.012793


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.20_z0.txt <==
0.033118 -0.011975 0.012316
0.037883 -0.022455 0.007285
0.043361 -0.013363 0.007033
0.049662 -0.024988 0.004143
0.056911 -0.028718 0.003506
0.065251 -0.039977 0.004549
0.074847 -0.043490 0.002969
0.085889 -0.055652 0.002397
0.098592 -0.066650 0.001978


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.20_z1.txt <==
0.033119 -0.015295 0.020606
0.037883 -0.020447 0.009941
0.043361 -0.008016 0.009201
0.049662 -0.013886 0.007659
0.056911 -0.001175 0.006435
0.065251 -0.021909 0.006108
0.074847 -0.008312 0.004758
0.085889 -0.014111 0.004413
0.098592 -0.029422 0.002948


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.40_z0.txt <==
0.033000 0.038211 0.014715
0.037891 0.048231 0.013417
0.043513 0.027168 0.008093
0.049972 0.039530 0.006636
0.057394 0.013990 0.006405
0.065921 0.023472 0.005291
0.075717 0.011722 0.005153
0.086971 -0.008216 0.004795
0.099898 -0.023780 0.003239
0.114749 -0.041946 0.003373


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.40_z1.txt <==
0.033000 0.005657 0.023947
0.037891 0.010500 0.019744
0.043513 -0.013867 0.012881
0.049972 0.016794 0.010651
0.057394 0.000564 0.011004
0.065921 0.030068 0.008375
0.075717 0.034006 0.006990
0.086971 0.028592 0.007684
0.099898 0.027884 0.005627
0.114749 0.016548 0.006195


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.60_z0.txt <==
0.033471 0.086729 0.029417
0.038451 0.087748 0.027261
0.044173 0.115344 0.025929
0.050744 0.161588 0.016337
0.058292 0.149785 0.015937
0.066963 0.144280 0.012662
0.076922 0.142367 0.010676
0.088362 0.129532 0.007172
0.101503 0.095602 0.008907
0.116597 0.091088 0.006069
0.133936 0.052954 0.004690
0.153854 0.045932 0.003918


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.60_z1.txt <==
0.033471 0.034159 0.046639
0.038452 0.017092 0.042542
0.044173 0.064590 0.039308
0.050744 0.103726 0.026709
0.058292 0.083750 0.024918
0.066963 0.072075 0.020666
0.076922 0.128880 0.019534
0.088362 0.134092 0.015035
0.101503 0.103987 0.018013
0.116597 0.145770 0.012168
0.133936 0.139946 0.010711
0.153854 0.151675 0.009753


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.80_z0.txt <==
0.034076 0.087661 0.022116
0.039126 0.074132 0.018313
0.044931 0.052507 0.019666
0.051601 0.056387 0.014743
0.059265 0.058453 0.015304
0.068070 0.064853 0.007804
0.078185 0.035023 0.008229
0.089806 0.036650 0.006999
0.103155 0.025925 0.006341
0.118490 0.011089 0.005719
0.136105 -0.003322 0.004549
0.156341 -0.022250 0.004552


==> plots/Fig2/ratioSC40_rel.1.50_alpha12.0.80_z1.txt <==
0.034076 0.088001 0.035224
0.039126 0.072943 0.033839
0.044931 0.028928 0.029510
0.051601 -0.020687 0.020688
0.059265 0.032828 0.022108
0.068070 0.056242 0.012783
0.078185 0.030213 0.011019
0.089806 0.035449 0.011246
0.103155 0.028693 0.010529
0.118490 0.045992 0.010065
0.136105 0.061586 0.008135
0.156341 0.032379 0.007208


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.20_z0.txt <==
0.031582 -0.010550 0.006597
0.036122 -0.010159 0.005520
0.041344 -0.024410 0.005545
0.047351 -0.046193 0.005956
0.054262 -0.046803 0.004561
0.062215 -0.041999 0.003266
0.071369 -0.057469 0.003053
0.081902 -0.070657 0.002510


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.20_z1.txt <==
0.031583 -0.016262 0.010795
0.036122 -0.007114 0.009247
0.041344 -0.006585 0.009630
0.047351 -0.018160 0.009433
0.054262 -0.020646 0.007568
0.062215 0.001188 0.005077
0.071369 -0.015593 0.004836
0.081902 -0.038873 0.003809


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.40_z0.txt <==
0.031021 0.052788 0.012388
0.035620 0.027538 0.010486
0.040905 0.039366 0.008208
0.046978 0.010297 0.007663
0.053956 0.001232 0.004847
0.061973 0.010388 0.004201
0.071182 -0.005372 0.004330
0.081762 -0.026020 0.003791
0.093916 -0.040462 0.002651


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.40_z1.txt <==
0.031021 0.033012 0.018603
0.035620 0.007682 0.015318
0.040905 0.035378 0.012509
0.046978 0.014895 0.010685
0.053956 0.007910 0.007065
0.061973 0.050925 0.006666
0.071182 0.030363 0.007472
0.081762 0.018647 0.005945
0.093916 0.026213 0.005037


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.60_z0.txt <==
0.033664 0.082616 0.015419
0.038671 0.104194 0.014370
0.044423 0.129656 0.015413
0.051030 0.108524 0.011436
0.058620 0.071102 0.011576
0.067338 0.075973 0.007512
0.077352 0.069630 0.006753
0.088855 0.057732 0.005577
0.102068 0.035966 0.004407
0.117246 0.026350 0.003496


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.60_z1.txt <==
0.033664 0.021156 0.024924
0.038671 0.067135 0.020422
0.044423 0.081292 0.026346
0.051030 0.067398 0.019185
0.058620 0.046709 0.016955
0.067338 0.078695 0.013783
0.077352 0.091599 0.013825
0.088855 0.116542 0.012900
0.102068 0.109882 0.009380
0.117246 0.127413 0.007759


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.80_z0.txt <==
0.033788 0.030551 0.015308
0.038773 0.016927 0.009304
0.044509 0.028727 0.009535
0.051103 0.030580 0.007048
0.058682 0.006737 0.006253
0.067391 0.000310 0.005620
0.077398 -0.008250 0.004579
0.088895 -0.023997 0.004264
0.102103 -0.040741 0.003717
0.117276 -0.049639 0.002916


==> plots/Fig2/ratioSC40_rel.2.00_alpha12.0.80_z1.txt <==
0.033788 0.014725 0.020177
0.038773 0.002839 0.016391
0.044509 0.004728 0.016061
0.051103 0.031920 0.011880
0.058682 0.009452 0.010160
0.067391 0.019563 0.008233
0.077398 0.009963 0.007800
0.088895 0.019187 0.007354
0.102103 0.003736 0.005374
0.117276 0.001093 0.005436


==> plots/FigA/Bis_b2400.p768.g512.rel12.1.00.alpha.0.60_z0.txt <==
0.032872 664864746.341916 25347895.586107 0.645037 0.024617 1.004813 0.598203
0.037768 496441068.664924 18191795.904577 0.644838 0.024022 1.003619 0.598644
0.043391 361210944.601600 9097720.485873 0.621702 0.015798 1.002754 0.598963
0.049849 281494364.370774 7772305.270223 0.613889 0.017352 1.002059 0.599214
0.057267 231871380.629588 5839031.455043 0.633200 0.015592 1.001573 0.599407
0.065787 183452632.869294 3109087.300125 0.657381 0.011256 1.001196 0.599550
0.075574 130244964.860093 2014483.146335 0.681819 0.010679 1.000897 0.599658
0.086815 86387686.560869 1199776.098933 0.717796 0.009501 1.000684 0.599742
0.099727 59621879.652138 747213.723381 0.745628 0.009434 1.000515 0.599804
0.114560 44631479.331154 533986.700499 0.780744 0.009367 1.000391 0.599851
0.131597 32156709.511035 280282.129880 0.816928 0.006930 1.000298 0.599887
0.151167 23115711.202138 171837.696601 0.907088 0.006626 1.000224 0.599914
0.173647 17231763.285449 103221.497389 1.000761 0.005892 1.000171 0.599935
0.199470 13058474.722204 64304.692764 1.111963 0.005253 1.000129 0.599951


==> plots/FigA/ratio.txt <==
0.032872 25347895.586107 131179323.634726
0.037768 18191795.904577 85526815.820718
0.043391 9097720.485873 56445986.721083
0.049849 7772305.270223 38532172.780362
0.057267 5839031.455043 26505925.654753
0.065787 3109087.300125 17577359.078796
0.075574 2014483.146335 10659374.197690
0.086815 1199776.098933 6132560.647932
0.099727 747213.723381 3685508.768616
0.114560 533986.700499 2329060.286106
0.131597 280282.129880 1430320.141551
0.151167 171837.696601 837860.998275
0.173647 103221.497389 507351.984189
0.199470 64304.692764 309246.528678

==> plots/FigA/result_rel10_alpha06_3kmin_z0.txt <==
0.032872 131179323.634726
0.037768 85526815.820718
0.043391 56445986.721083
0.049850 38532172.780362
0.057267 26505925.654753
0.065787 17577359.078796
0.075574 10659374.197690
0.086815 6132560.647932
0.099728 3685508.768616
0.114560 2329060.286106
0.131597 1430320.141551
0.151167 837860.998275
0.173647 507351.984189
0.199470 309246.528678


==> plots/FigB/FranFit_LCDM_gn3e4_equi.z0.txt <==
0.050000 567634682.771317 0.571429 613731058.175412 0.561791
0.055500 459824836.604184 0.571429 345307484.462275 0.562942
0.061000 375126286.378243 0.571429 278771303.507341 0.565952
0.066500 308077653.999694 0.571429 250813460.899741 0.571147
0.072000 254639611.455323 0.571429 233611996.019272 0.578384
0.077500 211773741.349422 0.571429 192234225.427774 0.587814
0.083000 177172880.900585 0.571429 165433167.542897 0.599423
0.088500 149072366.369423 0.571429 154702496.027549 0.612814
0.094000 126114971.908890 0.571429 140293723.526936 0.627808
0.099500 107250742.799719 0.571429 120420803.678379 0.644445
0.105000 91662770.681093 0.571429 105128763.099784 0.662671
0.110500 78712277.131404 0.571429 94619301.689801 0.681621
0.116000 67896878.389173 0.571429 85794106.897560 0.701762
0.121500 58819343.503425 0.571429 77309496.214455 0.722785
0.127000 51163702.379079 0.571429 69805210.988232 0.744565
0.132500 44677650.956012 0.571429 63315010.879065 0.766184
0.138000 39158168.607044 0.571429 59221069.743827 0.788941
0.143500 34441467.618021 0.571429 55565378.218718 0.811544
0.149000 30394510.375115 0.571429 52321039.613359 0.834875
0.154500 26908828.976071 0.571429 48876626.114779 0.857960
0.160000 23895453.751515 0.571429 45689266.223139 0.880756
0.165500 21281245.646458 0.571429 42844534.916930 0.904144
0.171000 19005633.547978 0.571429 40126799.776791 0.927191
0.176500 17018348.579698 0.571429 37435234.612706 0.950429
0.182000 15277499.490470 0.571429 34987081.606869 0.973187
0.187500 13747980.659184 0.571429 32777635.782961 0.996174
0.193000 12400323.546674 0.571429 31089990.213056 1.018731
0.198500 11209642.733073 0.571429 30134072.117089 1.040821
0.204000 10154906.729574 0.571429 29225697.335447 1.062520
0.209500 9218233.214442 0.571429 28374891.450031 1.084347
0.215000 8384410.582496 0.571429 27571508.455506 1.106102
0.220500 7640402.254199 0.571429 26241808.514108 1.127340
0.226000 6975049.007833 0.571429 24902818.685372 1.148324
0.231500 6378759.882796 0.571429 23658900.051911 1.169030
0.237000 5843250.059391 0.571429 22493205.525665 1.189030
0.242500 5361360.413510 0.571429 21419848.674634 1.209472
0.248000 4926894.632758 0.571429 20672461.488454 1.229650
0.253500 4534445.695206 0.571429 20029521.639643 1.248494
0.259000 4179323.938332 0.571429 19435133.760484 1.268217
0.264500 3857409.335099 0.571429 18853205.583938 1.286659
0.270000 3565120.020987 0.571429 18311161.065998 1.305767
0.275500 3299289.732665 0.571429 17781039.995362 1.323718
0.281000 3057148.307772 0.571429 17174186.544485 1.341840
0.286500 2836249.697033 0.571429 16584490.442942 1.358646
0.292000 2634434.422692 0.571429 16041274.768315 1.376674
0.297500 2449793.132605 0.571429 15524116.409888 1.394474
0.303000 2280627.563701 0.571429 15018019.669030 1.410797
0.308500 2125436.832131 0.571429 14535365.578486 1.426844
0.314000 1982878.466908 0.571429 14125012.742223 1.443246
0.319500 1851761.766829 0.571429 13772362.855860 1.459321
0.325000 1731020.896615 0.571429 13433331.417662 1.475187
0.330500 1619703.546999 0.571429 13104737.333400 1.490570
0.336000 1516954.076716 0.571429 12787315.740467 1.505608
0.341500 1422007.397484 0.571429 12483089.950610 1.520617
0.347000 1334176.903572 0.571429 12192336.548642 1.535726
0.352500 1252842.631418 0.571429 11900061.539048 1.549972
0.358000 1177444.528625 0.571429 11588288.941481 1.564199
0.363500 1107481.477419 0.571429 11281842.996998 1.577302
0.369000 1042496.784306 0.571429 10998457.888502 1.591840
0.374500 982079.696912 0.571429 10717549.428368 1.604994
0.380000 925856.990108 0.571429 10449949.353186 1.618402
0.385500 873490.485852 0.571429 10190418.429051 1.631357
0.391000 824671.851179 0.571429 9937604.724287 1.643689
0.396500 779122.192374 0.571429 9700588.565654 1.656986
0.402000 736587.585722 0.571429 9500406.760828 1.668691
0.407500 696834.659311 0.571429 9314596.114122 1.680870
0.413000 659653.204217 0.571429 9136342.535303 1.693251
0.418500 624848.678755 0.571429 8959037.686980 1.704653
0.424000 592245.216347 0.571429 8791536.151972 1.716785
0.429500 561679.922313 0.571429 8623759.712940 1.727742
0.435000 533005.888299 0.571429 8464514.006834 1.739298
0.440500 506085.735678 0.571429 8304646.691956 1.749623
0.446000 480794.958711 0.571429 8153904.992490 1.760783
0.451500 457019.127207 0.571429 8004687.948169 1.771557
0.457000 434652.970707 0.571429 7857931.559885 1.782118
0.462500 413598.701101 0.571429 7715861.701098 1.792682
0.468000 393766.647483 0.571429 7574147.340309 1.802266
0.473500 375074.840521 0.571429 7440434.730542 1.812712
0.479000 357446.064741 0.571429 7307860.024172 1.822417
0.484500 340811.159384 0.571429 7179745.796782 1.832222
0.490000 325103.999494 0.571429 7054960.578549 1.841882
0.495500 310264.352975 0.571429 6932639.654259 1.851202
0.501000 296237.131540 0.571429 6814040.369820 1.860543
0.506500 282970.084136 0.571429 6697565.977165 1.869503
0.512000 270414.952192 0.571429 6587250.331580 1.878383
0.517500 258528.058921 0.571429 6479840.407337 1.887150
0.523000 247267.380964 0.571429 6374934.917577 1.895759
0.528500 236594.662149 0.571429 6273542.351784 1.904542
0.534000 226474.329154 0.571429 6173135.139976 1.912762
0.539500 216872.699700 0.571429 6075481.806525 1.920978
0.545000 207759.115905 0.571429 5981810.596110 1.929620
0.550500 199105.050418 0.571429 5887588.487981 1.937255
0.556000 190882.887280 0.571429 5796386.502687 1.945052
0.561500 183067.593573 0.571429 5707387.071462 1.952773
0.567000 175636.215951 0.571429 5620916.755388 1.960559
0.572500 168566.188208 0.571429 5535784.441954 1.968008
0.578000 161837.726124 0.571429 5456809.703818 1.975755
0.583500 155430.741127 0.571429 5378825.855244 1.983139
0.589000 149328.188128 0.571429 5301886.541309 1.990185
0.594500 143512.708442 0.571429 5227653.391132 1.997537


==> plots/FigB/FranFit_LCDM_gn3e4_escalene.z0.txt <==
0.100000 6271755.481138 2.416384 18330934.956587 2.168839
0.109000 6224062.808828 2.394216 18281118.676522 2.160820
0.118000 6172690.214332 2.370361 18225021.195838 2.151886
0.127000 6117739.003662 2.344869 18167461.565526 2.142609
0.136000 6059322.702206 2.317799 18104892.322840 2.132572
0.145000 5997558.285525 2.289212 18041112.708371 2.122226
0.154000 5932571.324868 2.259170 17970620.252438 2.110927
0.163000 5864494.168366 2.227740 17897819.300273 2.099195
0.172000 5793466.245593 2.194994 17822881.713180 2.087054
0.181000 5719632.043201 2.161002 17747066.442262 2.074652
0.190000 5643144.930173 2.125843 17669053.389315 2.061839
0.199000 5564162.745598 2.089593 17586353.604873 2.048327
0.208000 5482848.701005 2.052334 17502362.077170 2.034485
0.217000 5399372.449802 2.014148 17415784.891561 2.020093
0.226000 5313909.710826 1.975121 17328701.056215 2.005494
0.235000 5226641.202482 1.935339 17240275.728495 1.990593
0.244000 5137752.505936 1.894891 17150598.154536 1.975404
0.253000 5047434.042324 1.853867 17062486.664090 1.960252
0.262000 4955881.834712 1.812358 16970365.004297 1.944500
0.271000 4863296.215274 1.770458 16880737.929764 1.928896
0.280000 4769881.488587 1.728259 16789043.692158 1.912920
0.289000 4675847.755796 1.685857 16696491.006019 1.896713
0.298000 4581407.250514 1.643345 16607106.840453 1.880734
0.307000 4486778.284627 1.600818 16515840.118667 1.864411
0.316000 4392182.332273 1.558373 16428066.489390 1.848352
0.325000 4297845.454390 1.516104 16338889.527214 1.832007
0.334000 4203997.268270 1.474107 16253677.673073 1.815978
0.343000 4110871.804449 1.432476 16169918.782045 1.799983
0.352000 4018706.366869 1.391305 16086506.046331 1.783899
0.361000 3927744.025570 1.350687 16006430.657990 1.768057
0.370000 3838230.744353 1.310716 15929603.585143 1.752445
0.379000 3750417.288225 1.271481 15856144.385895 1.737073
0.388000 3664559.101919 1.233073 15784563.909314 1.721708
0.397000 3580916.941895 1.195582 15719987.085167 1.706867
0.406000 3499756.329374 1.159093 15656179.355283 1.691968
0.415000 3421348.373821 1.123691 15596860.233194 1.677413
0.424000 3345970.594631 1.089462 15543289.348199 1.663329
0.433000 3273906.772381 1.056485 15497397.816038 1.649914
0.442000 3205447.948615 1.024841 15454276.906873 1.636636
0.451000 3140893.017139 0.994605 15415868.204383 1.623694
0.460000 3080549.304800 0.965853 15383531.366552 1.611225
0.469000 3024733.812786 0.938657 15357883.777771 1.599280
0.478000 2973773.714994 0.913087 15340489.060325 1.588011
0.487000 2928007.619900 0.889210 15327031.509475 1.576957
0.496000 2887787.065239 0.867090 15322775.566660 1.566649
0.505000 2853477.241857 0.846788 15323730.563048 1.556790
0.514000 2825458.724491 0.828364 15333943.291481 1.547679
0.523000 2804129.246285 0.811873 15350159.588561 1.538946
0.532000 2789905.253386 0.797367 15378472.059026 1.531183
0.541000 2783223.862930 0.784898 15410968.376245 1.523583
0.550000 2784543.604980 0.774511 15455854.689275 1.516940
0.559000 2794350.738762 0.766251 15511104.964595 1.511030
0.568000 2813155.511709 0.760158 15574041.606372 1.505568
0.577000 2841500.914691 0.756271 15649021.806840 1.500954
0.586000 2879959.395123 0.754623 15739225.212127 1.497278
0.595000 2929143.237365 0.755248 15856189.634899 1.493981
0.604000 2989699.137974 0.758174 15990451.680580 1.491844
0.613000 3062317.681769 0.763426 16137694.087230 1.490420
0.622000 3147735.173186 0.771028 16299118.599091 1.489778
0.631000 3246736.343617 0.781000 16477484.683171 1.490128
0.640000 3360155.037306 0.793358 16670644.278747 1.491226
0.649000 3488885.981789 0.808117 16879737.346048 1.493129
0.658000 3633878.539152 0.825288 17106733.903006 1.495961
0.667000 3796145.896346 0.844879 17334710.867229 1.499737
0.676000 3976759.848548 0.866895 17579718.879681 1.504439
0.685000 4176868.535796 0.891338 17841536.708569 1.509918
0.694000 4397675.970949 0.918206 18121764.534417 1.516264
0.703000 4640461.157689 0.947493 18422745.717778 1.523623
0.712000 4906557.045750 0.979189 18745087.055433 1.531993
0.721000 5197363.413521 1.013281 19088767.578826 1.541318
0.730000 5514329.555908 1.049748 19491398.552944 1.552047
0.739000 5858947.620859 1.088566 19931983.585183 1.564026
0.748000 6232727.221751 1.129700 20399636.558920 1.577012
0.757000 6637192.490016 1.173112 20893892.760367 1.590909
0.766000 7073834.454585 1.218750 21419748.604556 1.606034
0.775000 7544079.828817 1.266552 21977814.294572 1.622370
0.784000 8049262.962147 1.316444 22556371.981369 1.639530
0.793000 8590546.709478 1.368333 23119327.371548 1.657251
0.802000 9168857.575546 1.422111 23709953.730222 1.675970
0.811000 9784821.331249 1.477645 24327597.605980 1.695630
0.820000 10438630.197314 1.534779 24973414.974794 1.716312
0.829000 11129982.440153 1.593327 25644082.380230 1.737803
0.838000 11857902.258974 1.653071 26338212.919323 1.760045
0.847000 12620661.851229 1.713757 27152335.202530 1.784000
0.856000 13415560.541163 1.775088 28051836.100110 1.809343
0.865000 14238875.482934 1.836724 28973428.893356 1.835097
0.874000 15085641.404051 1.898281 29911714.595015 1.861097
0.883000 15949570.332427 1.959322 30863043.185361 1.887335
0.892000 16822960.766750 2.019367 31814988.108524 1.913312
0.901000 17696650.488058 2.077885 32761441.808768 1.938977
0.910000 18560039.170494 2.134305 33647016.531264 1.963484
0.919000 19401237.192504 2.188023 34340923.368299 1.985528
0.928000 20207201.929176 2.238409 34996912.629470 2.006267
0.937000 20964112.075288 2.284821 35612235.914253 2.025801
0.946000 21657746.213527 2.326626 36167238.168326 2.043274
0.955000 22274029.784313 2.363212 36657329.230638 2.058684
0.964000 22799550.768424 2.394015 37074062.258280 2.071797
0.973000 23222261.630420 2.418537 37406450.120450 2.082211
0.982000 23531985.078990 2.436365 37649892.178235 2.089848
0.991000 23721023.018509 2.447189 37796112.308504 2.094383


==> plots/FigB/FranFit_LCDM_gn3e5_equi.z0.txt <==
0.050000 452469506.865795 0.571429 499094966.285189 0.565277
0.055500 361824747.482781 0.571429 277513585.872721 0.567014
0.061000 292012038.088778 0.571429 221668429.613409 0.570435
0.066500 237650393.115545 0.571429 197935958.784519 0.575815
0.072000 194919017.460778 0.571429 183456108.330051 0.582980
0.077500 161041382.013345 0.571429 149803690.690040 0.592068
0.083000 133968951.871580 0.571429 128027407.990732 0.603072
0.088500 112172175.961308 0.571429 119115919.271326 0.615610
0.094000 94498229.401515 0.571429 107385907.278307 0.629524
0.099500 80070525.171065 0.571429 91518938.669412 0.644866
0.105000 68217067.602770 0.571429 79341339.568406 0.661613
0.110500 58419061.870261 0.571429 70940320.972454 0.678936
0.116000 50273016.378082 0.571429 63911568.940110 0.697332
0.121500 43463005.404554 0.571429 57332282.340010 0.716480
0.127000 37739905.132675 0.571429 51572482.571382 0.736328
0.132500 32906303.617512 0.571429 46607664.084304 0.755974
0.138000 28804452.580067 0.571429 43394005.838651 0.776696
0.143500 25307862.103313 0.571429 40536425.717514 0.797267
0.149000 22314364.107339 0.571429 38009276.363455 0.818549
0.154500 19741074.542247 0.571429 35349178.356616 0.839627
0.160000 17520320.084555 0.571429 32901373.248814 0.860443
0.165500 15596695.680803 0.571429 30726669.520130 0.881884
0.171000 13924491.511648 0.571429 28657388.038507 0.903034
0.176500 12465902.133563 0.571429 26614790.045534 0.924474
0.182000 11189521.024806 0.571429 24766782.968135 0.945468
0.187500 10069104.911089 0.571429 23107943.888314 0.966770
0.193000 9082682.317811 0.571429 21839408.818698 0.987728
0.198500 8211744.032353 0.571429 21107343.003385 1.008309
0.204000 7440681.547877 0.571429 20415945.992614 1.028593
0.209500 6756250.811281 0.571429 19771101.032372 1.049069
0.215000 6147206.528072 0.571429 19165655.395554 1.069579
0.220500 5603928.127140 0.571429 18181432.744250 1.089676
0.226000 5118193.263354 0.571429 17195943.234756 1.109585
0.231500 4682945.443568 0.571429 16285096.708679 1.129325
0.237000 4292097.177376 0.571429 15435745.972137 1.148460
0.242500 3940394.548566 0.571429 14656890.647734 1.168122
0.248000 3623295.272737 0.571429 14113212.781310 1.187592
0.253500 3336839.699905 0.571429 13646297.881603 1.205803
0.259000 3077596.783455 0.571429 13216748.439143 1.225042
0.264500 2842554.597702 0.571429 12797540.180208 1.243029
0.270000 2629096.863286 0.571429 12408510.497536 1.261782
0.275500 2434912.344591 0.571429 12029510.240985 1.279450
0.281000 2257980.245420 0.571429 11593802.419753 1.297368
0.286500 2096517.267176 0.571429 11172005.097354 1.314022
0.292000 1948949.754626 0.571429 10784976.952084 1.332029
0.297500 1813887.012651 0.571429 10417662.522512 1.349869
0.303000 1690092.529673 0.571429 10059307.065285 1.366264
0.308500 1576473.943376 0.571429 9718502.989018 1.382431
0.314000 1472054.404593 0.571429 9429952.884134 1.399039
0.319500 1375967.816972 0.571429 9183190.547100 1.415406
0.325000 1287439.010294 0.571429 8946521.379575 1.431615
0.330500 1205775.539341 0.571429 8717576.547395 1.447367
0.336000 1130355.262276 0.571429 8497109.273842 1.462854
0.341500 1060622.032458 0.571429 8286057.553841 1.478322
0.347000 996076.740445 0.571429 8085094.253756 1.493997
0.352500 936268.731125 0.571429 7884153.636329 1.508840
0.358000 880790.886606 0.571429 7673091.700037 1.523673
0.363500 829278.967859 0.571429 7465719.274658 1.537382
0.369000 781400.962471 0.571429 7274842.486284 1.552692
0.374500 736858.278376 0.571429 7085347.344981 1.566551
0.380000 695379.543195 0.571429 6905201.582765 1.580731
0.385500 656718.872237 0.571429 6730736.199453 1.594503
0.391000 620651.986484 0.571429 6560772.669909 1.607637
0.396500 586976.044908 0.571429 6402013.415072 1.621867
0.402000 555506.326827 0.571429 6268573.295535 1.634396
0.407500 526072.970604 0.571429 6145201.955114 1.647479
0.413000 498523.035494 0.571429 6027218.216876 1.660863
0.418500 472714.841608 0.571429 5909589.674346 1.673206
0.424000 448520.354988 0.571429 5798871.754160 1.686386
0.429500 425820.893778 0.571429 5687616.707291 1.698304
0.435000 404509.456696 0.571429 5582351.881031 1.710913
0.440500 384485.875232 0.571429 5476430.095129 1.722232
0.446000 365659.394776 0.571429 5376830.831616 1.734463
0.451500 347946.561822 0.571429 5277406.653431 1.746335
0.457000 331270.586102 0.571429 5178868.333930 1.757997
0.462500 315560.082017 0.571429 5083579.050487 1.769687
0.468000 300749.576305 0.571429 4988327.049417 1.780312
0.473500 286779.219209 0.571429 4898796.883626 1.791919
0.479000 273592.562798 0.571429 4809995.756152 1.802761
0.484500 261139.094257 0.571429 4724192.743903 1.813698
0.490000 249370.427656 0.571429 4640750.891460 1.824532
0.495500 238242.495876 0.571429 4558931.988558 1.835004
0.501000 227715.007847 0.571429 4479675.943995 1.845519
0.506500 217749.686406 0.571429 4401800.795283 1.855625
0.512000 208311.168407 0.571429 4331135.322992 1.865657
0.517500 199367.474315 0.571429 4262452.280853 1.875578
0.523000 190887.771299 0.571429 4195404.301540 1.885373
0.528500 182843.997647 0.571429 4130592.030321 1.895344
0.534000 175210.056581 0.571429 4066298.210425 1.904730
0.539500 167961.196365 0.571429 4003771.526299 1.914125
0.545000 161074.908911 0.571429 3943940.159953 1.924013
0.550500 154530.241978 0.571429 3883425.622047 1.932775
0.556000 148306.860322 0.571429 3824905.314338 1.941732
0.561500 142386.349229 0.571429 3767776.888097 1.950614
0.567000 136751.832847 0.571429 3712293.502866 1.959580
0.572500 131386.663348 0.571429 3657546.597708 1.968175
0.578000 126276.294336 0.571429 3604966.770908 1.977150
0.583500 121405.873573 0.571429 3552928.195421 1.985689
0.589000 116762.867174 0.571429 3501595.947689 1.993886
0.594500 112334.437102 0.571429 3452158.263178 2.002438


==> plots/FigB/FranFit_LCDM_gn3e5_escalene.z0.txt <==
0.100000 4647293.442092 2.390639 12757622.055373 2.186542
0.109000 4612034.916763 2.368798 12720148.613849 2.177917
0.118000 4574056.851520 2.345295 12677937.117863 2.168302
0.127000 4533434.325618 2.320179 12634561.548103 2.158313
0.136000 4490251.540498 2.293510 12587440.272795 2.147511
0.145000 4444595.191355 2.265346 12539453.374634 2.136390
0.154000 4396558.357441 2.235749 12486240.680493 2.124210
0.163000 4346239.134458 2.204786 12431276.690204 2.111568
0.172000 4293740.866093 2.172526 12374686.632164 2.098487
0.181000 4239170.607789 2.139039 12317569.101645 2.085157
0.190000 4182642.021159 2.104403 12258638.146765 2.071362
0.199000 4124272.040771 2.068694 12196154.173595 2.056813
0.208000 4064181.563106 2.031991 12132562.009792 2.041925
0.217000 4002496.240423 1.994375 12066698.192218 2.026504
0.226000 3939346.216541 1.955931 12000280.737952 2.010845
0.235000 3874865.302610 1.916745 11932869.766487 1.994877
0.244000 3809190.886182 1.876903 11864407.338002 1.978594
0.253000 3742463.905466 1.836494 11797089.383458 1.962364
0.262000 3674829.430611 1.795609 11726532.264987 1.945461
0.271000 3606435.682306 1.754339 11657931.114346 1.928751
0.280000 3537433.773363 1.712775 11587475.425825 1.911604
0.289000 3467979.090730 1.671012 11516326.529992 1.894217
0.298000 3398228.524554 1.629140 11447499.306527 1.877086
0.307000 3328343.439162 1.587255 11377152.985726 1.859583
0.316000 3258487.467287 1.545451 11309237.499838 1.842356
0.325000 3188827.595217 1.503821 11240153.429312 1.824818
0.334000 3119533.360381 1.462458 11173947.414622 1.807628
0.343000 3050777.502455 1.421456 11108653.772158 1.790467
0.352000 2982735.099280 1.380906 11043404.674994 1.773195
0.361000 2915585.431208 1.340903 10980612.495983 1.756199
0.370000 2849509.810214 1.301535 10919975.250825 1.739430
0.379000 2784693.009272 1.262892 10861787.808214 1.722931
0.388000 2721323.159266 1.225064 10805272.744962 1.706410
0.397000 2659592.210888 1.188137 10754408.719119 1.690392
0.406000 2599695.513254 1.152197 10704029.668597 1.674317
0.415000 2541832.415126 1.117327 10656881.443445 1.658611
0.424000 2486206.868675 1.083610 10613920.612507 1.643417
0.433000 2433027.301845 1.051126 10576613.807884 1.628951
0.442000 2382507.348476 1.019953 10541301.242762 1.614641
0.451000 2334866.273052 0.990165 10509360.408314 1.600690
0.460000 2290329.385026 0.961838 10481824.137659 1.587249
0.469000 2249128.945800 0.935042 10459156.602207 1.574375
0.478000 2211504.515036 0.909846 10442640.139333 1.562248
0.487000 2177703.876175 0.886316 10428790.049624 1.550333
0.496000 2147984.116788 0.864514 10421800.633734 1.539241
0.505000 2122612.149805 0.844502 10418107.138329 1.528659
0.514000 2101865.964337 0.826338 10420954.350342 1.518873
0.523000 2086035.932024 0.810077 10428177.801591 1.509503
0.532000 2075425.916707 0.795771 10444272.315117 1.501180
0.541000 2070354.712402 0.783470 10463366.831367 1.493038
0.550000 2071156.548904 0.773219 10491447.902162 1.485916
0.559000 2078185.764874 0.765063 10527171.229004 1.479594
0.568000 2091813.969735 0.759043 10568436.745770 1.473754
0.577000 2112436.543034 0.755196 10618598.197277 1.468838
0.586000 2140470.104454 0.753557 10679869.599029 1.464931
0.595000 2176360.240790 0.754159 10760331.943837 1.461429
0.604000 2220577.392287 0.757030 10853518.970245 1.459178
0.613000 2273623.846809 0.762197 10956221.766024 1.457697
0.622000 2336035.110372 0.769683 11069429.609220 1.457076
0.631000 2408381.799306 0.779510 11195110.860763 1.457522
0.640000 2491270.191867 0.791694 11331771.727994 1.458791
0.649000 2585350.854064 0.806252 11480108.550564 1.460920
0.658000 2691314.063232 0.823195 11641759.143379 1.464066
0.667000 2809896.526278 0.842533 11806768.191746 1.468260
0.676000 2941877.584119 0.864272 11984613.499326 1.473450
0.685000 3088092.277205 0.888415 12175195.288772 1.479497
0.694000 3249416.313050 0.914961 12379651.551834 1.486488
0.703000 3426780.202762 0.943907 12599740.099039 1.494578
0.712000 3621153.776979 0.975245 12836024.136242 1.503771
0.721000 3833555.924269 1.008961 13088393.348073 1.513995
0.730000 4065041.754234 1.045038 13384828.974452 1.525767
0.739000 4316698.029767 1.083453 13709913.218888 1.538901
0.748000 4589624.611154 1.124174 14055788.167338 1.553141
0.757000 4884932.608493 1.167163 14422077.266032 1.568372
0.766000 5203709.443025 1.212370 14812616.201933 1.584939
0.775000 5546996.503983 1.259736 15227795.060202 1.602803
0.784000 5915768.703268 1.309187 15658947.930966 1.621571
0.793000 6310876.766690 1.360634 16077841.920960 1.640897
0.802000 6733000.077544 1.413969 16518037.494111 1.661301
0.811000 7182599.815223 1.469061 16979116.485051 1.682723
0.820000 7659821.901869 1.525755 17461860.964740 1.705235
0.829000 8164453.109453 1.583869 17964050.230596 1.728628
0.838000 8695789.046933 1.643184 18484553.002543 1.752827
0.847000 9252577.660018 1.703449 19095045.203339 1.778910
0.856000 9832856.987958 1.764368 19769929.633506 1.806479
0.865000 10433919.222148 1.825603 20462706.807423 1.834498
0.874000 11052148.841090 1.886771 21169200.064268 1.862774
0.883000 11682963.601231 1.947439 21886483.995208 1.891281
0.892000 12320747.111156 2.007125 22605460.430330 1.919509
0.901000 12958813.628601 2.065303 23321204.431769 1.947377
0.910000 13589423.650785 2.121404 23991813.728700 1.973976
0.919000 14203891.921743 2.174824 24517636.087359 1.997851
0.928000 14792686.415080 2.224936 25015211.954216 2.020316
0.937000 15345701.781974 2.271100 25481940.904309 2.041442
0.946000 15852536.067986 2.312685 25903442.076003 2.060360
0.955000 16302891.440585 2.349082 26275754.892221 2.077034
0.964000 16686951.565598 2.379727 26592410.899925 2.091214
0.973000 16995896.688146 2.404125 26845101.785409 2.102478
0.982000 17222274.870417 2.421862 27030197.423530 2.110735
0.991000 17360448.400432 2.432632 27141563.605444 2.115652


==> plots/FigB/FranFit_LCDM_gn3e6_equi.z0.txt <==
0.050000 426645057.515265 0.571429 476168081.762701 0.567601
0.055500 338101262.892546 0.571429 262568595.186268 0.569882
0.061000 270471844.388104 0.571429 208251026.226572 0.573936
0.066500 218242348.091394 0.571429 184990451.202885 0.580069
0.072000 177517219.658069 0.571429 170843467.793093 0.588100
0.077500 145483542.949461 0.571429 138682868.506981 0.598193
0.083000 120080193.983176 0.571429 117933166.598566 0.610342
0.088500 99779126.697691 0.571429 109312978.230175 0.624137
0.094000 83436786.540308 0.571429 98221421.096046 0.639405
0.099500 70189705.309915 0.571429 83466364.735973 0.656209
0.105000 59380482.751785 0.571429 72157520.721737 0.674518
0.110500 50504962.019405 0.571429 64299760.316434 0.693418
0.116000 43173578.852540 0.571429 57745213.249117 0.713444
0.121500 37083229.137328 0.571429 51670283.717835 0.734268
0.127000 31996374.577538 0.571429 46373092.026922 0.755797
0.132500 27725884.486323 0.571429 41812413.753301 0.777044
0.138000 24123110.815395 0.571429 38832672.023338 0.799437
0.143500 21069520.676535 0.571429 36184619.560484 0.821598
0.149000 18469903.609693 0.571429 33846645.171538 0.844498
0.154500 16247430.458229 0.571429 31385544.247938 0.867101
0.160000 14339704.681929 0.571429 29124605.008319 0.889366
0.165500 12695894.545486 0.571429 27120252.112678 0.912273
0.171000 11274278.882161 0.571429 25220784.035159 0.934812
0.176500 10040517.375947 0.571429 23356817.374513 0.957596
0.182000 8966216.543033 0.571429 21674078.440806 0.979868
0.187500 8027764.487256 0.571429 20166718.332253 1.002435
0.193000 7205480.995114 0.571429 19007030.633449 1.024580
0.198500 6482863.771874 0.571429 18318800.856101 1.046268
0.204000 5846055.884761 0.571429 17669753.846266 1.067589
0.209500 5283351.705789 0.571429 17065595.494894 1.089113
0.215000 4784852.614012 0.571429 16499069.032301 1.110638
0.220500 4342127.794471 0.571429 15609405.901992 1.131674
0.226000 3948000.101224 0.571429 14723963.422351 1.152502
0.231500 3596334.393204 0.571429 13907260.919607 1.173114
0.237000 3281860.014700 0.571429 13147237.424985 1.193032
0.242500 3000045.408865 0.571429 12452097.082304 1.213533
0.248000 2746987.064738 0.571429 11960495.758354 1.233826
0.253500 2519296.474333 0.571429 11535958.060348 1.252718
0.259000 2314046.855218 0.571429 11145855.655038 1.272710
0.264500 2128680.087966 0.571429 10766335.308783 1.291344
0.270000 1960980.288352 0.571429 10414836.738185 1.310826
0.275500 1808998.528817 0.571429 10073197.516466 1.329103
0.281000 1671035.834687 0.571429 9685603.421481 1.347667
0.286500 1545598.377162 0.571429 9311231.745798 1.364835
0.292000 1431372.461579 0.571429 8968426.908118 1.383492
0.297500 1327200.917586 0.571429 8643879.635809 1.401981
0.303000 1232058.695756 0.571429 8327970.581499 1.418884
0.308500 1145042.718077 0.571429 8028286.160591 1.435556
0.314000 1065348.518996 0.571429 7773629.438440 1.452726
0.319500 992264.709488 0.571429 7554692.454066 1.469619
0.325000 925156.808645 0.571429 7345220.013212 1.486359
0.330500 863459.745720 0.571429 7143120.583906 1.502623
0.336000 806667.599789 0.571429 6948840.097029 1.518587
0.341500 754329.292895 0.571429 6763414.163910 1.534580
0.347000 706041.206022 0.571429 6587067.906544 1.550786
0.352500 661440.126828 0.571429 6411663.798264 1.566080
0.358000 620199.002098 0.571429 6230388.844941 1.581413
0.363500 582025.800528 0.571429 6052578.391826 1.595524
0.369000 546655.358286 0.571429 5889098.714601 1.611379
0.374500 513849.717168 0.571429 5727199.744442 1.625689
0.380000 483393.307239 0.571429 5573540.340956 1.640364
0.385500 455091.311649 0.571429 5424915.078735 1.654588
0.391000 428766.631816 0.571429 5280424.067574 1.668148
0.396500 404259.420726 0.571429 5145612.542296 1.682899
0.402000 381424.510612 0.571429 5030661.230115 1.695846
0.407500 360128.917073 0.571429 4924227.101865 1.709405
0.413000 340253.014201 0.571429 4822502.719891 1.723273
0.418500 321686.480911 0.571429 4721404.804135 1.736046
0.424000 304329.726061 0.571429 4626308.372263 1.749729
0.429500 288090.815432 0.571429 4531077.536651 1.762082
0.435000 272886.908865 0.571429 4441044.153152 1.775188
0.440500 258640.846958 0.571429 4350690.784548 1.786908
0.446000 245282.779562 0.571429 4265832.150390 1.799642
0.451500 232748.645559 0.571429 4181493.306751 1.811981
0.457000 220979.640325 0.571429 4098280.380217 1.824111
0.462500 209921.297188 0.571429 4017929.008648 1.836285
0.468000 199523.754044 0.571429 3937837.403756 1.847345
0.473500 189741.488866 0.571429 3862570.826353 1.859459
0.479000 180531.782501 0.571429 3788045.000689 1.870749
0.484500 171856.345001 0.571429 3716180.946722 1.882178
0.490000 163678.744416 0.571429 3646348.592934 1.893486
0.495500 155965.815413 0.571429 3578003.427498 1.904423
0.501000 148687.250940 0.571429 3511883.503470 1.915417
0.506500 141814.414626 0.571429 3447040.610742 1.925992
0.512000 135320.898668 0.571429 3388833.366932 1.936501
0.517500 129182.794814 0.571429 3332355.779583 1.946904
0.523000 123377.209964 0.571429 3277247.036412 1.957160
0.528500 117883.303172 0.571429 3224057.515246 1.967634
0.534000 112681.730159 0.571429 3171350.438903 1.977482
0.539500 107754.231116 0.571429 3120142.378728 1.987349
0.545000 103084.183957 0.571429 3071149.168669 1.997736
0.550500 98656.145043 0.571429 3021732.558742 2.006962
0.556000 94455.234444 0.571429 2973974.592493 2.016398
0.561500 90467.955074 0.571429 2927400.643560 2.025765
0.567000 86681.932134 0.571429 2882200.786732 2.035225
0.572500 83085.068949 0.571429 2837663.010777 2.044308
0.578000 79666.722365 0.571429 2794341.646700 2.053766
0.583500 76416.172277 0.571429 2751582.787831 2.062803
0.589000 73324.265580 0.571429 2709448.493746 2.071472
0.594500 70381.756702 0.571429 2668873.595422 2.080511


==> plots/FigB/FranFit_LCDM_gn3e6_escalene.z0.txt <==
0.100000 3446130.171860 2.459955 10551595.153749 2.282865
0.109000 3419856.273192 2.437316 10518858.428877 2.273404
0.118000 3391553.610543 2.412953 10482063.385487 2.262874
0.127000 3361277.693388 2.386916 10444240.527290 2.251934
0.136000 3329090.648659 2.359267 10403180.542727 2.240110
0.145000 3295056.560090 2.330065 10361290.718081 2.227924
0.154000 3259244.200566 2.299375 10315047.434987 2.214621
0.163000 3221726.065732 2.267265 10267277.057906 2.200814
0.172000 3182578.534875 2.233806 10218092.853658 2.186531
0.181000 3141880.791024 2.199072 10168335.492907 2.171954
0.190000 3099716.856015 2.163141 10117100.629579 2.156893
0.199000 3056173.242295 2.126093 10062859.343858 2.141028
0.208000 3011339.433229 2.088008 10007648.967213 2.124804
0.217000 2965308.448972 2.048971 9950414.721146 2.108024
0.226000 2918176.651332 2.009070 9892768.179162 2.091005
0.235000 2870043.172041 1.968393 9834237.819731 2.073649
0.244000 2821009.843413 1.927029 9774851.807134 2.055967
0.253000 2771181.185522 1.885071 9716413.454644 2.038341
0.262000 2720664.816737 1.842612 9655359.233501 2.020026
0.271000 2669570.765779 1.799746 9595878.101832 2.001902
0.280000 2618011.294185 1.756569 9534995.571663 1.983350
0.289000 2566101.877204 1.713178 9473545.857849 1.964550
0.298000 2513959.249465 1.669667 9414069.230849 1.946028
0.307000 2461703.519778 1.626135 9353372.353011 1.927126
0.316000 2409456.618535 1.582680 9294824.242751 1.908541
0.325000 2357343.071538 1.539399 9235362.015309 1.889643
0.334000 2305489.452983 1.496389 9178376.677140 1.871129
0.343000 2254024.857868 1.453747 9122265.653675 1.852669
0.352000 2203080.303150 1.411568 9066323.440793 1.834121
0.361000 2152790.078304 1.369950 9012481.657533 1.815876
0.370000 2103290.219594 1.328988 8960622.022063 1.797907
0.379000 2054719.551918 1.288774 8910875.804684 1.780237
0.388000 2007219.643426 1.249401 8862747.446988 1.762561
0.397000 1960935.167784 1.210960 8819736.492525 1.745448
0.406000 1916013.634808 1.173542 8777252.750780 1.728298
0.415000 1872605.859907 1.137233 8737630.355607 1.711566
0.424000 1830866.438936 1.102120 8701668.943059 1.695403
0.433000 1790953.701155 1.068287 8670594.079032 1.680035
0.442000 1753030.286492 1.035816 8641316.267686 1.664852
0.451000 1717263.505363 1.004787 8615039.671609 1.650080
0.460000 1683825.700888 0.975277 8592626.947595 1.635873
0.469000 1652894.967638 0.947361 8574469.326589 1.622294
0.478000 1624655.479782 0.921111 8561585.804079 1.609518
0.487000 1599298.236384 0.896597 8551182.478276 1.597005
0.496000 1577021.937144 0.873886 8546654.356890 1.585376
0.505000 1558033.454106 0.853042 8545139.062849 1.574293
0.514000 1542548.850129 0.834126 8549387.644306 1.564083
0.523000 1530794.437403 0.817197 8557455.052479 1.554327
0.532000 1523007.720013 0.802309 8573175.693465 1.545700
0.541000 1519438.573010 0.789516 8591563.501357 1.537278
0.550000 1520349.766082 0.778866 8617766.108920 1.529962
0.559000 1526020.535755 0.770406 8650553.439259 1.523502
0.568000 1536744.697830 0.764177 8688210.490923 1.517569
0.577000 1552835.582049 0.760221 8733523.491474 1.512621
0.586000 1574624.409048 0.758573 8788353.366467 1.508757
0.595000 1602466.161290 0.759267 8858859.813187 1.505339
0.604000 1636736.822171 0.762334 8940266.825837 1.503250
0.613000 1677838.779828 0.767800 9029863.065028 1.501978
0.622000 1726202.091862 0.775690 9128447.238751 1.501607
0.631000 1782286.213546 0.786025 9237751.827287 1.502368
0.640000 1846580.667504 0.798823 9356473.156976 1.503990
0.649000 1919611.793211 0.814097 9485312.679967 1.506531
0.658000 2001939.643549 0.831860 9625587.618322 1.510138
0.667000 2094163.347215 0.852120 9770087.045401 1.514875
0.676000 2196918.574243 0.874882 9925927.163961 1.520682
0.685000 2310887.653776 0.900146 10092895.613325 1.527397
0.694000 2436788.603092 0.927910 10272043.146297 1.535119
0.703000 2575386.004250 0.958168 10464909.395703 1.544013
0.712000 2727479.612469 0.990909 10671977.038356 1.554081
0.721000 2893911.758195 1.026117 10893285.480011 1.565257
0.730000 3075557.841165 1.063770 11152047.145765 1.578035
0.739000 3273322.714039 1.103842 11435640.032952 1.592250
0.748000 3488126.416050 1.146296 11737565.907452 1.607639
0.757000 3720902.278729 1.191090 12057654.798042 1.624095
0.766000 3972569.758774 1.238169 12399187.669187 1.641974
0.775000 4244016.200707 1.287469 12762661.544707 1.661249
0.784000 4536079.916538 1.338911 13140770.518027 1.681507
0.793000 4849504.168438 1.392398 13509946.303497 1.702440
0.802000 5184898.551588 1.447817 13898358.920688 1.724544
0.811000 5542700.021521 1.505030 14305704.773143 1.747755
0.820000 5923094.556690 1.563876 14732752.586286 1.772155
0.829000 6325978.935574 1.624161 15177543.398455 1.797513
0.838000 6750853.888880 1.685661 15639195.104406 1.823757
0.847000 7196774.446980 1.748113 16177670.110427 1.851887
0.856000 7662218.170179 1.811212 16771895.015369 1.881550
0.865000 8145050.477335 1.874609 17382643.824722 1.911702
0.874000 8642392.275187 1.937908 18006328.544582 1.942147
0.883000 9150567.437004 2.000662 18640416.072085 1.972858
0.892000 9665044.820505 2.062376 19276758.585883 2.003277
0.901000 10180406.553302 2.122509 19911055.108794 2.033324
0.910000 10690358.173695 2.180474 20507246.857996 2.062063
0.919000 11187813.961235 2.235653 20980210.486751 2.088078
0.928000 11664978.480031 2.287400 21428114.614032 2.112555
0.937000 12113568.897373 2.335059 21848740.353857 2.135595
0.946000 12525043.967442 2.377980 22228745.940930 2.156212
0.955000 12890934.101564 2.415540 22564659.831963 2.174392
0.964000 13203156.442951 2.447160 22850552.304885 2.189857
0.973000 13454439.801568 2.472330 23078767.270320 2.202140
0.982000 13638636.599839 2.490627 23246008.791187 2.211147
0.991000 13751092.837304 2.501736 23346537.122961 2.216499


==> plots/FigB/FranFit_LCDM_gn4e4_escalene.z0.txt <==
0.100000 6373818.413680 2.418366 18714789.477824 2.168876
0.109000 6325341.555050 2.396174 18664172.907015 2.160887
0.118000 6273124.160308 2.372292 18607178.215252 2.151987
0.127000 6217269.180652 2.346771 18548701.361813 2.142745
0.136000 6157891.978224 2.319672 18485134.509455 2.132747
0.145000 6095111.427839 2.291052 18420332.463958 2.122439
0.154000 6029055.138131 2.260977 18348728.545967 2.111184
0.163000 5959857.605326 2.229512 18274780.221146 2.099497
0.172000 5887660.522163 2.196729 18198662.561012 2.087403
0.181000 5812610.724232 2.162699 18121641.146756 2.075048
0.190000 5734864.071287 2.127500 18042400.734573 2.062284
0.199000 5654580.969873 2.091210 17958403.940704 2.048824
0.208000 5571927.288331 2.053909 17873104.443549 2.035034
0.217000 5487075.443263 2.015679 17785200.094980 2.020695
0.226000 5400204.015764 1.976608 17696794.989425 2.006151
0.235000 5311496.671490 1.936781 17607026.128882 1.991305
0.244000 5221142.020761 1.896287 17515994.870130 1.976172
0.253000 5129333.596195 1.855216 17426556.222851 1.961076
0.262000 5036270.625471 1.813660 17333065.436301 1.945383
0.271000 4942156.719855 1.771712 17242100.895272 1.929836
0.280000 4847199.532917 1.729465 17149063.740754 1.913921
0.289000 4751612.611387 1.687014 17055160.020436 1.897775
0.298000 4655611.677186 1.644453 16964479.506371 1.881855
0.307000 4559418.632553 1.601878 16871897.873687 1.865593
0.316000 4463258.601231 1.559384 16782880.965478 1.849595
0.325000 4367361.373429 1.517066 16692450.750375 1.833312
0.334000 4271960.362352 1.475020 16606057.200045 1.817343
0.343000 4177293.473598 1.433341 16521156.490012 1.801409
0.352000 4083601.948870 1.392122 16436628.078477 1.785387
0.361000 3991132.897444 1.351458 16355495.317397 1.769606
0.370000 3900136.381570 1.311440 16277688.132977 1.754054
0.379000 3810867.353440 1.272160 16203310.608827 1.738741
0.388000 3723585.533182 1.233707 16130826.481032 1.723436
0.397000 3638556.051904 1.196172 16065432.697893 1.708656
0.406000 3556048.897664 1.159641 16000832.300312 1.693819
0.415000 3476339.753372 1.124199 15940806.766499 1.679323
0.424000 3399710.832597 1.089930 15886634.677139 1.665297
0.433000 3326450.730386 1.056915 15840276.146089 1.651936
0.442000 3256855.440631 1.025234 15796743.877374 1.638712
0.451000 3191228.958616 0.994963 15758016.846410 1.625823
0.460000 3129883.873212 0.966178 15725475.155121 1.613404
0.469000 3073142.629975 0.938952 15699746.057038 1.601508
0.478000 3021338.040354 0.913352 15682408.579836 1.590284
0.487000 2974814.565559 0.889448 15669100.646204 1.579275
0.496000 2933929.838684 0.867303 15665148.690448 1.569008
0.505000 2899055.402563 0.846979 15666563.659630 1.559187
0.514000 2870578.472384 0.828534 15677427.628015 1.550111
0.523000 2848903.740816 0.812025 15694407.916524 1.541411
0.532000 2834454.962774 0.797504 15723700.937946 1.533678
0.541000 2827676.947601 0.785021 15757262.916244 1.526106
0.550000 2829036.318436 0.774624 15803446.045743 1.519489
0.559000 2839027.933032 0.766355 15860176.911773 1.513600
0.568000 2858171.089842 0.760257 15924743.343364 1.508158
0.577000 2887018.426028 0.756366 16001565.160710 1.503560
0.586000 2926152.587746 0.754718 16093878.237069 1.499896
0.595000 2976196.778100 0.755345 16213361.461713 1.496609
0.604000 3037809.255126 0.758275 16350441.648839 1.494478
0.613000 3111692.966746 0.763534 16500729.165449 1.493056
0.622000 3198597.413489 0.771146 16665437.151244 1.492413
0.631000 3299321.412943 0.781129 16847378.695030 1.492756
0.640000 3414713.795964 0.793502 17044360.264600 1.493843
0.649000 3545685.380507 0.808278 17257554.357589 1.495731
0.658000 3693202.619722 0.825468 17488948.451919 1.498544
0.667000 3858296.953564 0.845080 17721138.542951 1.502296
0.676000 4042059.504255 0.867119 17970632.342410 1.506969
0.685000 4245659.112559 0.891587 18237196.824490 1.512415
0.694000 4470321.522701 0.918481 18522464.036730 1.518723
0.703000 4717348.818027 0.947797 18828815.909582 1.526040
0.712000 4988098.025148 0.979524 19156859.651915 1.534361
0.721000 5283994.191580 1.013647 19506582.890214 1.543635
0.730000 5606512.792355 1.050147 19916272.488890 1.554304
0.739000 5957172.923988 1.088999 20364535.778907 1.566217
0.748000 6337511.476125 1.130170 20840270.506881 1.579133
0.757000 6749080.101650 1.173618 21343007.631398 1.592953
0.766000 7193396.777673 1.219294 21877819.266138 1.607997
0.775000 7671913.999592 1.267134 22445333.358792 1.624247
0.784000 8185990.228284 1.317064 23033641.252929 1.641317
0.793000 8736809.358247 1.368993 23606220.693486 1.658948
0.802000 9325314.690724 1.422810 24206889.370291 1.677573
0.811000 9952143.385118 1.478383 24834977.428617 1.697136
0.820000 10617491.297519 1.535557 25491669.669360 1.717717
0.829000 11321051.459752 1.594145 26173562.578913 1.739103
0.838000 12061830.817263 1.653928 26879255.755592 1.761237
0.847000 12838070.838493 1.714653 27706825.176737 1.785073
0.856000 13647022.807467 1.776021 28621100.302551 1.810292
0.865000 14484897.591272 1.837695 29557723.430320 1.835918
0.874000 15346641.555681 1.899288 30511219.212189 1.861791
0.883000 16225854.855044 1.960365 31477897.587405 1.887902
0.892000 17114699.052855 2.020443 32445102.573122 1.913753
0.901000 18003849.128697 2.078994 33406659.963971 1.939295
0.910000 18882516.543512 2.135445 34306293.740367 1.963685
0.919000 19738600.722605 2.189192 35011186.460721 1.985629
0.928000 20558827.824438 2.239604 35677520.209662 2.006272
0.937000 21329131.696586 2.286040 36302557.282202 2.025719
0.946000 22035039.178927 2.327866 36866271.975880 2.043112
0.955000 22662226.710065 2.364471 37364050.316379 2.058452
0.964000 23197045.174916 2.395290 37787317.113133 2.071506
0.973000 23627234.151873 2.419824 38124905.047186 2.081873
0.982000 23942436.586594 2.437660 38372155.136485 2.089477
0.991000 24134818.470970 2.448490 38520642.605268 2.093991


==> plots/FigB/FranFit_LCDM_gn4e5_escalene.z0.txt <==
0.100000 5321701.544075 2.353691 13725202.850229 2.136226
0.109000 5281440.769403 2.332281 13685622.600181 2.127943
0.118000 5238076.425052 2.309242 13641006.537903 2.118705
0.127000 5191694.592890 2.284623 13595146.644814 2.109105
0.136000 5142391.922990 2.258483 13545322.889589 2.098722
0.145000 5090267.827197 2.230878 13494619.542526 2.088038
0.154000 5035429.063422 2.201870 13438277.666230 2.076319
0.163000 4977988.129475 2.171525 13380079.007147 2.064154
0.172000 4918063.537455 2.139910 13320153.452789 2.051566
0.181000 4855778.003938 2.107095 13259740.554390 2.038748
0.190000 4791261.859070 2.073156 13197333.075943 2.025471
0.199000 4724649.124987 2.038167 13131128.794988 2.011462
0.208000 4656078.331186 2.002206 13063739.871283 1.997123
0.217000 4585693.442239 1.965353 12993955.058766 1.982264
0.226000 4513643.555883 1.927691 12923522.031788 1.967167
0.235000 4440081.924790 1.889305 12852052.894619 1.951773
0.244000 4365165.855020 1.850279 12779428.423368 1.936068
0.253000 4289056.670999 1.810700 12708029.983973 1.920416
0.262000 4211920.399220 1.770658 12633082.807809 1.904097
0.271000 4133926.610782 1.730241 12560277.801609 1.887973
0.280000 4055248.113749 1.689540 12485368.460874 1.871406
0.289000 3976062.573753 1.648647 12409707.593748 1.854604
0.298000 3896549.256183 1.607651 12336515.858057 1.838050
0.307000 3816892.503416 1.566645 12261661.838357 1.821127
0.316000 3737279.139137 1.525720 12189333.818363 1.804462
0.325000 3657899.738562 1.484970 12115712.706732 1.787488
0.334000 3578947.668634 1.444484 12045137.279896 1.770848
0.343000 3500619.843892 1.404355 11975468.325142 1.754226
0.352000 3423115.702621 1.364671 11905759.932255 1.737482
0.361000 3346639.369480 1.325525 11838669.328876 1.721007
0.370000 3271397.099904 1.287003 11773771.148947 1.704735
0.379000 3197598.933685 1.249194 11711471.921911 1.688724
0.388000 3125458.552199 1.212184 11650853.557103 1.672685
0.397000 3055193.792349 1.176059 11596083.386224 1.657122
0.406000 2987026.129814 1.140901 11541764.696342 1.641495
0.415000 2921181.349625 1.106792 11490820.718872 1.626217
0.424000 2857890.217266 1.073813 11444281.644826 1.611428
0.433000 2797388.295284 1.042040 11403727.476689 1.597341
0.442000 2739916.752217 1.011552 11365244.242813 1.583398
0.451000 2685722.814856 0.982419 11330274.406914 1.569795
0.460000 2635060.200378 0.954716 11299930.824189 1.556678
0.469000 2588190.120623 0.928510 11274711.650509 1.544105
0.478000 2545381.623573 0.903868 11256038.697880 1.532257
0.487000 2506912.609611 0.880855 11240069.483360 1.520598
0.496000 2473071.011864 0.859532 11231406.120416 1.509740
0.505000 2444155.329114 0.839957 11226064.472884 1.499383
0.514000 2420475.989313 0.822188 11227552.207635 1.489789
0.523000 2402356.779779 0.806278 11233648.627385 1.480596
0.532000 2390136.026903 0.792278 11249142.028317 1.472418
0.541000 2384168.160173 0.780235 11267760.785774 1.464413
0.550000 2384824.178690 0.770195 11295853.637802 1.457390
0.559000 2392496.927347 0.762200 11332050.600666 1.451147
0.568000 2407597.680413 0.756291 11374057.058554 1.445366
0.577000 2430563.506435 0.752503 11425503.463951 1.440487
0.586000 2461854.177166 0.750871 11488758.001523 1.436586
0.595000 2501960.922174 0.751427 11572858.414540 1.433072
0.604000 2551401.498304 0.754198 11670493.937918 1.430780
0.613000 2610728.044312 0.759212 11778226.155798 1.429241
0.622000 2680528.474155 0.766491 11897144.913077 1.428546
0.631000 2761428.401873 0.776056 12029311.790506 1.428895
0.640000 2854091.593039 0.787925 12173159.087122 1.430053
0.649000 2959229.585540 0.802113 12329354.612642 1.432049
0.658000 3077596.249040 0.818633 12499706.727946 1.435044
0.667000 3209995.204051 0.837495 12672821.610966 1.439055
0.676000 3357275.288414 0.858705 12859381.428032 1.444031
0.685000 3520345.213313 0.882268 13059372.774309 1.449847
0.694000 3700156.247013 0.908185 13273958.300285 1.456583
0.703000 3897718.130148 0.936452 13504989.251822 1.464388
0.712000 4114081.308189 0.967062 13753073.270910 1.473271
0.721000 4350347.985970 1.000006 14018008.320089 1.483153
0.730000 4607657.442738 1.035267 14330080.316665 1.494571
0.739000 4887181.021502 1.072822 14672514.208261 1.507322
0.748000 5190101.298328 1.112643 15036815.946731 1.521157
0.757000 5517610.397572 1.154694 15422499.882610 1.535955
0.766000 5870870.960329 1.198928 15833650.160613 1.552055
0.775000 6250991.858420 1.245288 16270582.897037 1.569414
0.784000 6659006.108792 1.293702 16724032.123263 1.587648
0.793000 7095807.233408 1.344085 17163513.040485 1.606387
0.802000 7562097.994301 1.396332 17625147.915361 1.626168
0.811000 8058339.864467 1.450317 18108468.885419 1.646933
0.820000 8584646.627296 1.505887 18614238.756432 1.668747
0.829000 9140738.258357 1.562865 19140157.201115 1.691413
0.838000 9725796.350061 1.621036 19684965.836461 1.714853
0.847000 10338405.040983 1.680154 20325783.448167 1.740190
0.856000 10976373.599668 1.739929 21034869.241104 1.766998
0.865000 11636700.967971 1.800030 21762436.516404 1.794240
0.874000 12315399.354459 1.860079 22504038.015479 1.821726
0.883000 13007432.865261 1.919649 23256542.164046 1.849424
0.892000 13706645.897974 1.978268 24010505.681816 1.876849
0.901000 14405726.695152 2.035417 24760688.604779 1.903914
0.910000 15096225.969269 2.090535 25462523.908720 1.929717
0.919000 15768676.459737 2.143028 26009539.537067 1.952773
0.928000 16412700.165480 2.192277 26527020.386362 1.974470
0.937000 17017306.968891 2.237653 27012120.994392 1.994859
0.946000 17571194.070048 2.278532 27450191.832952 2.013124
0.955000 18063180.807223 2.314315 27837005.273009 2.029220
0.964000 18482615.191629 2.344445 28165883.300506 2.042903
0.973000 18819932.472758 2.368434 28428301.898099 2.053774
0.982000 19067053.800698 2.385876 28620478.173212 2.061741
0.991000 19217869.161220 2.396466 28736176.355435 2.066492


==> plots/FigB/FranFit_LCDM_gn4e6_escalene.z0.txt <==
0.100000 3685176.376089 2.441205 10952751.613976 2.258750
0.109000 3657116.295044 2.418782 10919191.602070 2.249493
0.118000 3626890.166820 2.394652 10881446.621320 2.239186
0.127000 3594557.400970 2.368865 10842651.589706 2.228478
0.136000 3560184.525598 2.341481 10800527.595750 2.216902
0.145000 3523840.130781 2.312560 10757575.820328 2.204975
0.154000 3485597.833913 2.282166 10710096.631541 2.191944
0.163000 3445535.232778 2.250366 10661051.556223 2.178418
0.172000 3403734.080667 2.217232 10610555.556307 2.164426
0.181000 3360279.114496 2.182836 10559506.997789 2.150152
0.190000 3315260.262842 2.147256 10506911.584525 2.135398
0.199000 3268770.099587 2.110570 10451205.094739 2.119850
0.208000 3220904.366365 2.072860 10394502.147956 2.103949
0.217000 3171762.583911 2.034208 10335724.000534 2.087499
0.226000 3121447.843544 1.994702 10276500.700410 2.070808
0.235000 3070066.184095 1.954428 10216375.830733 2.053789
0.244000 3017726.518527 1.913477 10155353.994145 2.036445
0.253000 2964540.618239 1.871939 10095318.683794 2.019157
0.262000 2910623.558071 1.829907 10032535.987878 2.001180
0.271000 2856092.969136 1.787474 9971406.418069 1.983398
0.280000 2801068.844843 1.744734 9908772.529728 1.965182
0.289000 2745674.602542 1.701784 9845544.863717 1.946719
0.298000 2690034.964726 1.658718 9784355.129812 1.928531
0.307000 2634278.245759 1.615633 9721881.312155 1.909962
0.316000 2578534.667665 1.572626 9661600.413247 1.891699
0.325000 2522937.196745 1.529793 9600349.118789 1.873124
0.334000 2467620.944371 1.487229 9541646.059681 1.854923
0.343000 2412723.675334 1.445032 9483813.832751 1.836768
0.352000 2358385.155365 1.403296 9426113.386051 1.818519
0.361000 2304748.604414 1.362117 9370577.862673 1.800566
0.370000 2251959.040830 1.321587 9317040.809532 1.782876
0.379000 2200164.400660 1.281799 9265675.753976 1.765479
0.388000 2149515.480078 1.242846 9215938.275066 1.748068
0.397000 2100166.316980 1.204816 9171418.772239 1.731203
0.406000 2052273.890458 1.167799 9127409.426289 1.714294
0.415000 2005998.615815 1.131881 9086320.947600 1.697792
0.424000 1961504.844479 1.097147 9048983.509617 1.681844
0.433000 1918960.799835 1.063680 9016669.564500 1.666676
0.442000 1878539.184032 1.031562 8986181.724153 1.651685
0.451000 1840417.549644 1.000870 8958752.969911 1.637091
0.460000 1804778.671047 0.971681 8935279.125945 1.623050
0.469000 1771811.299411 0.944069 8916165.332821 1.609621
0.478000 1741710.492828 0.918105 8902486.786474 1.596983
0.487000 1714678.396150 0.893858 8891304.337567 1.584593
0.496000 1690925.155464 0.871393 8886178.745150 1.573074
0.505000 1670669.397870 0.850775 8884073.354554 1.562095
0.514000 1654139.293755 0.832063 8887850.894393 1.551969
0.523000 1641573.662746 0.815315 8895542.255442 1.542287
0.532000 1633222.946369 0.800585 8911102.404600 1.533716
0.541000 1629350.436202 0.787925 8929381.578695 1.525343
0.550000 1630232.790255 0.777384 8955676.045656 1.518056
0.559000 1636163.821543 0.769005 8988744.133940 1.511612
0.568000 1647452.416315 0.762833 9026792.585084 1.505683
0.577000 1664427.777416 0.758906 9072719.455285 1.500727
0.586000 1687437.614118 0.757260 9128445.412621 1.496837
0.595000 1716854.379704 0.757929 9200489.511937 1.493382
0.604000 1753072.233980 0.760942 9283760.251137 1.491239
0.613000 1796512.757873 0.766327 9375453.222572 1.489902
0.622000 1847626.234458 0.774108 9476407.277496 1.489457
0.631000 1906893.400218 0.784305 9588392.417253 1.490130
0.640000 1974826.086586 0.796937 9710074.375427 1.491656
0.649000 2051974.332517 0.812018 9842142.511122 1.494086
0.658000 2138922.982825 0.829560 9985982.253508 1.497573
0.667000 2236297.309257 0.849571 10133902.632944 1.502171
0.676000 2344760.219776 0.872056 10293419.161925 1.507821
0.685000 2465022.950805 0.897018 10464347.443677 1.514369
0.694000 2597833.285594 0.924455 10647747.497746 1.521909
0.703000 2743987.068708 0.954361 10845196.919547 1.530604
0.712000 2904315.997341 0.986725 11057195.731211 1.540457
0.721000 3079695.486628 1.021533 11283744.127764 1.551399
0.730000 3271034.495564 1.058764 11548992.180316 1.563935
0.739000 3479271.730751 1.098392 11839763.822111 1.577890
0.748000 3705360.536743 1.140383 12149297.603163 1.593005
0.757000 3950267.025087 1.184695 12477373.349824 1.609167
0.766000 4214941.385963 1.231276 12827379.392753 1.626732
0.775000 4500298.880272 1.280061 13199780.857039 1.645670
0.784000 4807202.254573 1.330973 13587007.719207 1.665570
0.793000 5136413.474975 1.383919 13964538.691109 1.686113
0.802000 5488553.498399 1.438785 14361629.816069 1.707803
0.811000 5864061.829594 1.495436 14777953.817787 1.730578
0.820000 6263114.610404 1.553713 15214275.323741 1.754516
0.829000 6685585.403325 1.613425 15668594.908192 1.779394
0.838000 7130933.541418 1.674348 16139976.287843 1.805137
0.847000 7598153.306708 1.736224 16690626.396325 1.832771
0.856000 8085636.354051 1.798749 17298594.300936 1.861928
0.865000 8591136.980571 1.861578 17923289.231823 1.891565
0.874000 9111634.168178 1.924317 18561012.346121 1.921484
0.883000 9643277.980427 1.986523 19209161.678076 1.951660
0.892000 10181329.877275 2.047706 19859437.063113 1.981547
0.901000 10720130.437706 2.107327 20507425.780615 2.011063
0.910000 11253110.611010 2.164804 21115984.314243 2.039279
0.919000 11772881.430935 2.219523 21597243.158570 2.064761
0.928000 12271318.835538 2.270843 22052917.066756 2.088737
0.937000 12739795.701176 2.318112 22480716.161376 2.111300
0.946000 13169419.766057 2.360684 22867170.155015 2.131494
0.955000 13551377.003225 2.397940 23208718.648789 2.149298
0.964000 13877258.259650 2.429306 23499358.712995 2.164443
0.973000 14139501.149510 2.454274 23731344.248865 2.176471
0.982000 14331712.954605 2.472426 23901331.232038 2.185291
0.991000 14449054.890736 2.483446 24003537.887805 2.190535


==> plots/FigB/SC_LCDM_gn3e4_equi.z0.txt <==
0.050000 567634682.771317 0.571429 553749987.015916 0.506886
0.055500 459824836.604184 0.571429 305297496.917175 0.497715
0.061000 375126286.378243 0.571429 242470140.835862 0.492255
0.066500 308077653.999694 0.571429 215789780.748427 0.491392
0.072000 254639611.455323 0.571429 199999821.805793 0.495166
0.077500 211773741.349422 0.571429 164742786.012524 0.503751
0.083000 177172880.900585 0.571429 142677103.460743 0.516970
0.088500 149072366.369423 0.571429 134814025.189505 0.534031
0.094000 126114971.908890 0.571429 123887574.698307 0.554391
0.099500 107250742.799719 0.571429 107964597.226993 0.577784
0.105000 91662770.681093 0.571429 95792474.086199 0.603821
0.110500 78712277.131404 0.571429 87606686.130213 0.631103
0.116000 67896878.389173 0.571429 80686736.330081 0.659986
0.121500 58819343.503425 0.571429 73787944.953346 0.689861
0.127000 51163702.379079 0.571429 67539584.129047 0.720399
0.132500 44677650.956012 0.571429 62009166.055169 0.750382
0.138000 39158168.607044 0.571429 58642398.735359 0.781232
0.143500 34441467.618021 0.571429 55553588.212868 0.811372
0.149000 30394510.375115 0.571429 52751771.550738 0.841748
0.154500 26908828.976071 0.571429 49633071.440934 0.871238
0.160000 23895453.751515 0.571429 46677067.159026 0.899798
0.165500 21281245.646458 0.571429 43992495.084079 0.928369
0.171000 19005633.547978 0.571429 41371805.461378 0.955958
0.176500 17018348.579698 0.571429 38723673.496338 0.983141
0.182000 15277499.490470 0.571429 36283245.133285 1.009241
0.187500 13747980.659184 0.571429 34055487.253736 1.035010
0.193000 12400323.546674 0.571429 32343549.147128 1.059807
0.198500 11209642.733073 0.571429 31373454.992107 1.083629
0.204000 10154906.729574 0.571429 30437845.111570 1.106588
0.209500 9218233.214442 0.571429 29549278.379164 1.129226
0.215000 8384410.582496 0.571429 28699917.102558 1.151371
0.220500 7640402.254199 0.571429 27295824.015334 1.172620
0.226000 6975049.007833 0.571429 25877309.548846 1.193260
0.231500 6378759.882796 0.571429 24554743.776250 1.213295
0.237000 5843250.059391 0.571429 23312614.707994 1.232345
0.242500 5361360.413510 0.571429 22164716.829876 1.251531
0.248000 4926894.632758 0.571429 21354196.445964 1.270202
0.253500 4534445.695206 0.571429 20653176.932612 1.287368
0.259000 4179323.938332 0.571429 20001089.423919 1.305148
0.264500 3857409.335099 0.571429 19364013.803575 1.321520
0.270000 3565120.020987 0.571429 18767934.774070 1.338339
0.275500 3299289.732665 0.571429 18186567.588020 1.353908
0.281000 3057148.307772 0.571429 17528095.947808 1.369492
0.286500 2836249.697033 0.571429 16890412.825406 1.383708
0.292000 2634434.422692 0.571429 16300918.751383 1.398956
0.297500 2449793.132605 0.571429 15740260.671891 1.413889
0.303000 2280627.563701 0.571429 15194151.414202 1.427343
0.308500 2125436.832131 0.571429 14674049.164154 1.440457
0.314000 1982878.466908 0.571429 14228681.404739 1.453839
0.319500 1851761.766829 0.571429 13843451.556321 1.466853
0.325000 1731020.896615 0.571429 13473725.689350 1.479623
0.330500 1619703.546999 0.571429 13116393.613182 1.491895
0.336000 1516954.076716 0.571429 12772041.050428 1.503810
0.341500 1422007.397484 0.571429 12442484.030437 1.515670
0.347000 1334176.903572 0.571429 12127896.429809 1.527609
0.352500 1252842.631418 0.571429 11813634.451406 1.538715
0.358000 1177444.528625 0.571429 11481583.319642 1.549796
0.363500 1107481.477419 0.571429 11156658.028709 1.559800
0.369000 1042496.784306 0.571429 10855720.602295 1.571181
0.374500 982079.696912 0.571429 10558951.893163 1.581243
0.380000 925856.990108 0.571429 10276640.223108 1.591561
0.385500 873490.485852 0.571429 10003652.666844 1.601458
0.391000 824671.851179 0.571429 9738582.788511 1.610770
0.396500 779122.192374 0.571429 9490146.824002 1.621039
0.402000 736587.585722 0.571429 9278918.740642 1.629788
0.407500 696834.659311 0.571429 9082697.789334 1.639022
0.413000 659653.204217 0.571429 8894795.073078 1.648485
0.418500 624848.678755 0.571429 8708697.682190 1.657020
0.424000 592245.216347 0.571429 8533033.292563 1.666305
0.429500 561679.922313 0.571429 8357860.398624 1.674470
0.435000 533005.888299 0.571429 8191802.173831 1.683260
0.440500 506085.735678 0.571429 8025782.233290 1.690872
0.446000 480794.958711 0.571429 7869406.384187 1.699347
0.451500 457019.127207 0.571429 7715159.816347 1.707480
0.457000 434652.970707 0.571429 7563933.105635 1.715442
0.462500 413598.701101 0.571429 7417870.287010 1.723447
0.468000 393766.647483 0.571429 7272603.225960 1.730514
0.473500 375074.840521 0.571429 7135768.745103 1.738486
0.479000 357446.064741 0.571429 7000454.864380 1.745757
0.484500 340811.159384 0.571429 6869977.964124 1.753171
0.490000 325103.999494 0.571429 6743177.803455 1.760483
0.495500 310264.352975 0.571429 6619156.291805 1.767494
0.501000 296237.131540 0.571429 6499169.053807 1.774569
0.506500 282970.084136 0.571429 6381574.404046 1.781300
0.512000 270414.952192 0.571429 6270260.424820 1.787992
0.517500 258528.058921 0.571429 6162094.907515 1.794611
0.523000 247267.380964 0.571429 6056663.849075 1.801112
0.528500 236594.662149 0.571429 5954991.330187 1.807835
0.534000 226474.329154 0.571429 5854466.799952 1.814022
0.539500 216872.699700 0.571429 5756896.847264 1.820247
0.545000 207759.115905 0.571429 5663544.917992 1.826954
0.550500 199105.050418 0.571429 5569711.810018 1.832661
0.556000 190882.887280 0.571429 5479082.343767 1.838576
0.561500 183067.593573 0.571429 5390802.780775 1.844454
0.567000 175636.215951 0.571429 5305206.835903 1.850440
0.572500 168566.188208 0.571429 5221043.663189 1.856116
0.578000 161837.726124 0.571429 5143023.872599 1.862142
0.583500 155430.741127 0.571429 5066073.056939 1.867829
0.589000 149328.188128 0.571429 4990238.371926 1.873201
0.594500 143512.708442 0.571429 4917258.058476 1.878932


==> plots/FigB/SC_LCDM_gn3e4_escalene.z0.txt <==
0.100000 6271755.481138 2.416384 18521016.346235 2.191328
0.109000 6224062.808828 2.394216 18462185.232436 2.182222
0.118000 6172690.214332 2.370361 18396229.350436 2.172101
0.127000 6117739.003662 2.344869 18328398.043755 2.161589
0.136000 6059322.702206 2.317799 18254872.339516 2.150238
0.145000 5997558.285525 2.289212 18179788.805576 2.138539
0.154000 5932571.324868 2.259170 18097229.817772 2.125799
0.163000 5864494.168366 2.227740 18011984.732653 2.112585
0.172000 5793466.245593 2.194994 17924266.641064 2.098926
0.181000 5719632.043201 2.161002 17835457.473158 2.084985
0.190000 5643144.930173 2.125843 17744163.241915 2.070604
0.199000 5564162.745598 2.089593 17647748.449815 2.055478
0.208000 5482848.701005 2.052334 17549940.320339 2.040015
0.217000 5399372.449802 2.014148 17449497.756440 2.024004
0.226000 5313909.710826 1.975121 17348519.671547 2.007788
0.235000 5226641.202482 1.935339 17246145.189005 1.991271
0.244000 5137752.505936 1.894891 17142502.887673 1.974471
0.253000 5047434.042324 1.853867 17040616.771883 1.957740
0.262000 4955881.834712 1.812358 16934602.370012 1.940402
0.271000 4863296.215274 1.770458 16831385.999938 1.923257
0.280000 4769881.488587 1.728259 16726173.006380 1.905757
0.289000 4675847.755796 1.685857 16620279.919504 1.888056
0.298000 4581407.250514 1.643345 16517972.923211 1.870640
0.307000 4486778.284627 1.600818 16413973.014109 1.852911
0.316000 4392182.332273 1.558373 16313946.575191 1.835512
0.325000 4297845.454390 1.516104 16212798.701119 1.817869
0.334000 4203997.268270 1.474107 16116161.675267 1.800614
0.343000 4110871.804449 1.432476 16021436.862992 1.783454
0.352000 4018706.366869 1.391305 15927506.338035 1.766267
0.361000 3927744.025570 1.350687 15837497.112416 1.749397
0.370000 3838230.744353 1.310716 15751333.286812 1.732833
0.379000 3750417.288225 1.271481 15669154.872468 1.716588
0.388000 3664559.101919 1.233073 15589530.595999 1.700435
0.397000 3580916.941895 1.195582 15517772.611626 1.684911
0.406000 3499756.329374 1.159093 15447382.607053 1.669404
0.415000 3421348.373821 1.123691 15382185.591190 1.654325
0.424000 3345970.594631 1.089462 15323473.040829 1.639806
0.433000 3273906.772381 1.056485 15273206.423776 1.626046
0.442000 3205447.948615 1.024841 15226410.811321 1.612504
0.451000 3140893.017139 0.994605 15185071.837040 1.599385
0.460000 3080549.304800 0.965853 15150572.553044 1.586825
0.469000 3024733.812786 0.938657 15123539.808853 1.574877
0.478000 2973773.714994 0.913087 15105547.626216 1.563690
0.487000 2928007.619900 0.889210 15092266.726160 1.552803
0.496000 2887787.065239 0.867090 15088987.390263 1.542746
0.505000 2853477.241857 0.846788 15091630.617051 1.533210
0.514000 2825458.724491 0.828364 15104335.494942 1.524505
0.523000 2804129.246285 0.811873 15123873.596991 1.516259
0.532000 2789905.253386 0.797367 15156343.873336 1.509067
0.541000 2783223.862930 0.784898 15193846.812890 1.502118
0.550000 2784543.604980 0.774511 15244596.890600 1.496206
0.559000 2794350.738762 0.766251 15306585.452577 1.491106
0.568000 2813155.511709 0.760158 15377141.288846 1.486533
0.577000 2841500.914691 0.756271 15460652.638859 1.482887
0.586000 2879959.395123 0.754623 15560365.320588 1.480263
0.595000 2929143.237365 0.755248 15687805.328872 1.478115
0.604000 2989699.137974 0.758174 15833355.042804 1.477188
0.613000 3062317.681769 0.763426 15992659.872484 1.477025
0.622000 3147735.173186 0.771028 16166964.352474 1.477699
0.631000 3246736.343617 0.781000 16359167.992965 1.479428
0.640000 3360155.037306 0.793358 16567066.504115 1.481961
0.649000 3488885.981789 0.808117 16791856.668000 1.485355
0.658000 3633878.539152 0.825288 17035660.302858 1.489746
0.667000 3796145.896346 0.844879 17282503.331787 1.495220
0.676000 3976759.848548 0.866895 17548033.512568 1.501728
0.685000 4176868.535796 0.891338 17831841.909168 1.509098
0.694000 4397675.970949 0.918206 18135696.531884 1.517430
0.703000 4640461.157689 0.947493 18462352.318819 1.526899
0.712000 4906557.045750 0.979189 18812598.537305 1.537510
0.721000 5197363.413521 1.013281 19186403.447427 1.549202
0.730000 5514329.555908 1.049748 19620013.045602 1.562288
0.739000 5858947.620859 1.088566 20093986.701739 1.576738
0.748000 6232727.221751 1.129700 20597470.196105 1.592306
0.757000 6637192.490016 1.173112 21129357.446680 1.608837
0.766000 7073834.454585 1.218750 21696883.630442 1.626814
0.775000 7544079.828817 1.266552 22301216.197156 1.646243
0.784000 8049262.962147 1.316444 22928793.976071 1.666600
0.793000 8590546.709478 1.368333 23546998.945810 1.687907
0.802000 9168857.575546 1.422111 24196992.570335 1.710397
0.811000 9784821.331249 1.477645 24877817.036685 1.733980
0.820000 10438630.197314 1.534779 25592705.822247 1.758873
0.829000 11129982.440153 1.593327 26335863.521388 1.784683
0.838000 11857902.258974 1.653071 27105810.355263 1.811340
0.847000 12620661.851229 1.713757 27995209.430062 1.839380
0.856000 13415560.541163 1.775088 28976067.826533 1.868956
0.865000 14238875.482934 1.836724 29981340.738467 1.898936
0.874000 15085641.404051 1.898281 31005036.662567 1.929123
0.883000 15949570.332427 1.959322 32049389.726580 1.959882
0.892000 16822960.766750 2.019367 33092174.454394 1.990121
0.901000 17696650.488058 2.077885 34133747.225747 2.020196
0.910000 18560039.170494 2.134305 35111229.495383 2.048928
0.919000 19401237.192504 2.188023 35897084.734755 2.075503
0.928000 20207201.929176 2.238409 36635572.348923 2.100206
0.937000 20964112.075288 2.284821 37342824.428883 2.124246
0.946000 21657746.213527 2.326626 37969769.238957 2.145108
0.955000 22274029.784313 2.363212 38525281.287479 2.163589
0.964000 22799550.768424 2.394015 39002036.023501 2.179537
0.973000 23222261.630420 2.418537 39378985.242070 2.192011
0.982000 23531985.078990 2.436365 39657674.679370 2.201295
0.991000 23721023.018509 2.447189 39818794.991764 2.206465


==> plots/FigB/SC_LCDM_gn3e5_equi.z0.txt <==
0.050000 452469506.865795 0.571429 458959784.647659 0.519820
0.055500 361824747.482781 0.571429 250632512.129407 0.512091
0.061000 292012038.088778 0.571429 197036073.213547 0.507047
0.066500 237650393.115545 0.571429 173749953.577165 0.505455
0.072000 194919017.460778 0.571429 159684315.627089 0.507439
0.077500 161041382.013345 0.571429 129859657.856777 0.513244
0.083000 133968951.871580 0.571429 110998096.842403 0.522856
0.088500 112172175.961308 0.571429 103657175.872765 0.535717
0.094000 94498229.401515 0.571429 94070078.721157 0.551463
0.099500 80070525.171065 0.571429 80888549.584857 0.569962
0.105000 68217067.602770 0.571429 70870293.290307 0.590975
0.110500 58419061.870261 0.571429 64080457.058570 0.613284
0.116000 50273016.378082 0.571429 58409585.347001 0.637301
0.121500 43463005.404554 0.571429 53009425.222575 0.662457
0.127000 37739905.132675 0.571429 48224961.993032 0.688534
0.132500 32906303.617512 0.571429 44040587.475080 0.714336
0.138000 28804452.580067 0.571429 41413802.618422 0.741253
0.143500 25307862.103313 0.571429 39036352.292949 0.767763
0.149000 22314364.107339 0.571429 36905696.166978 0.794783
0.154500 19741074.542247 0.571429 34573998.385156 0.821215
0.160000 17520320.084555 0.571429 32386065.819244 0.846966
0.165500 15596695.680803 0.571429 30416632.464672 0.872985
0.171000 13924491.511648 0.571429 28505443.958905 0.898246
0.176500 12465902.133563 0.571429 26582855.627009 0.923364
0.182000 11189521.024806 0.571429 24821408.582178 0.947553
0.187500 10069104.911089 0.571429 23223671.226257 0.971611
0.193000 9082682.317811 0.571429 21997154.992703 0.994862
0.198500 8211744.032353 0.571429 21295333.220460 1.017289
0.204000 7440681.547877 0.571429 20622392.557234 1.038994
0.209500 6756250.811281 0.571429 19986295.342969 1.060487
0.215000 6147206.528072 0.571429 19381419.871215 1.081620
0.220500 5603928.127140 0.571429 18386462.710358 1.101964
0.226000 5118193.263354 0.571429 17384699.788034 1.121764
0.231500 4682945.443568 0.571429 16454315.959049 1.141060
0.237000 4292097.177376 0.571429 15583392.680819 1.159445
0.242500 3940394.548566 0.571429 14781341.886366 1.178041
0.248000 3623295.272737 0.571429 14215062.876686 1.196162
0.253500 3336839.699905 0.571429 13725583.161231 1.212809
0.259000 3077596.783455 0.571429 13272291.479126 1.230190
0.264500 2842554.597702 0.571429 12829627.004501 1.246145
0.270000 2629096.863286 0.571429 12416670.080653 1.262612
0.275500 2434912.344591 0.571429 12014467.002508 1.277850
0.281000 2257980.245420 0.571429 11556008.672590 1.293139
0.286500 2096517.267176 0.571429 11112891.789655 1.307070
0.292000 1948949.754626 0.571429 10704673.095817 1.322111
0.297500 1813887.012651 0.571429 10317176.106972 1.336848
0.303000 1690092.529673 0.571429 9940315.652603 1.350103
0.308500 1576473.943376 0.571429 9582071.475508 1.363024
0.314000 1472054.404593 0.571429 9276321.520785 1.376246
0.319500 1375967.816972 0.571429 9012798.924603 1.389144
0.325000 1287439.010294 0.571429 8760222.407780 1.401803
0.330500 1205775.539341 0.571429 8516351.297811 1.413958
0.336000 1130355.262276 0.571429 8281841.616944 1.425794
0.341500 1060622.032458 0.571429 8057516.242045 1.437547
0.347000 996076.740445 0.571429 7843951.032149 1.449437
0.352500 936268.731125 0.571429 7631590.991295 1.460506
0.358000 880790.886606 0.571429 7410462.313726 1.471522
0.363500 829278.967859 0.571429 7194140.111434 1.481457
0.369000 781400.962471 0.571429 6994467.324088 1.492851
0.374500 736858.278376 0.571429 6797324.554718 1.502870
0.380000 695379.543195 0.571429 6610065.768512 1.513169
0.385500 656718.872237 0.571429 6429214.848566 1.523073
0.391000 620651.986484 0.571429 6253612.085921 1.532372
0.396500 586976.044908 0.571429 6089470.764329 1.542688
0.402000 555506.326827 0.571429 5950295.685411 1.551412
0.407500 526072.970604 0.571429 5821346.179352 1.560656
0.413000 498523.035494 0.571429 5698163.775851 1.570188
0.418500 472714.841608 0.571429 5575985.802049 1.578751
0.424000 448520.354988 0.571429 5460952.191993 1.588114
0.429500 425820.893778 0.571429 5346011.728922 1.596302
0.435000 404509.456696 0.571429 5237299.404757 1.605159
0.440500 384485.875232 0.571429 5128497.058771 1.612814
0.446000 365659.394776 0.571429 5026194.379880 1.621355
0.451500 347946.561822 0.571429 4924569.085099 1.629579
0.457000 331270.586102 0.571429 4824274.668373 1.637628
0.462500 315560.082017 0.571429 4727509.450786 1.645732
0.468000 300749.576305 0.571429 4631176.249172 1.652846
0.473500 286779.219209 0.571429 4540699.695520 1.660932
0.479000 273592.562798 0.571429 4451274.021370 1.668314
0.484500 261139.094257 0.571429 4365059.626234 1.675821
0.490000 249370.427656 0.571429 4281427.679110 1.683263
0.495500 238242.495876 0.571429 4199647.277224 1.690390
0.501000 227715.007847 0.571429 4120612.613765 1.697594
0.506500 217749.686406 0.571429 4043161.810357 1.704437
0.512000 208311.168407 0.571429 3972667.331489 1.711245
0.517500 199367.474315 0.571429 3904300.099009 1.717983
0.523000 190887.771299 0.571429 3837724.323647 1.724635
0.528500 182843.997647 0.571429 3773519.190649 1.731499
0.534000 175210.056581 0.571429 3709989.599196 1.737829
0.539500 167961.196365 0.571429 3648350.978452 1.744205
0.545000 161074.908911 0.571429 3589513.461985 1.751109
0.550500 154530.241978 0.571429 3530131.542536 1.756941
0.556000 148306.860322 0.571429 3472841.275966 1.763005
0.561500 142386.349229 0.571429 3417040.429107 1.769035
0.567000 136751.832847 0.571429 3362974.781116 1.775188
0.572500 131386.663348 0.571429 3309733.527292 1.781012
0.578000 126276.294336 0.571429 3258731.353631 1.787257
0.583500 121405.873573 0.571429 3208346.241612 1.793106
0.589000 116762.867174 0.571429 3158734.987612 1.798653
0.594500 112334.437102 0.571429 3111085.364514 1.804598


==> plots/FigB/SC_LCDM_gn3e5_escalene.z0.txt <==
0.100000 4647293.442092 2.390639 12817767.462321 2.196850
0.109000 4612034.916763 2.368798 12772061.360248 2.186805
0.118000 4574056.851520 2.345295 12720857.767947 2.175643
0.127000 4533434.325618 2.320179 12668063.014257 2.164036
0.136000 4490251.540498 2.293510 12610892.103052 2.151512
0.145000 4444595.191355 2.265346 12552490.988269 2.138611
0.154000 4396558.357441 2.235749 12488158.569403 2.124536
0.163000 4346239.134458 2.204786 12421684.626728 2.109938
0.172000 4293740.866093 2.172526 12353227.372205 2.094848
0.181000 4239170.607789 2.139039 12283994.150593 2.079473
0.190000 4182642.021159 2.104403 12212620.345634 2.063587
0.199000 4124272.040771 2.068694 12137264.785590 2.046882
0.208000 4064181.563106 2.031991 12060587.237954 2.029812
0.217000 4002496.240423 1.994375 11981370.785996 2.012174
0.226000 3939346.216541 1.955931 11901481.636428 1.994289
0.235000 3874865.302610 1.916745 11820476.042415 1.976087
0.244000 3809190.886182 1.876903 11738321.409356 1.957567
0.253000 3742463.905466 1.836494 11657380.358887 1.939124
0.262000 3674829.430611 1.795609 11573025.062165 1.919994
0.271000 3606435.682306 1.754339 11490796.455112 1.901099
0.280000 3537433.773363 1.712775 11406688.426574 1.881780
0.289000 3467979.090730 1.671012 11321964.799068 1.862248
0.298000 3398228.524554 1.629140 11239825.598877 1.843033
0.307000 3328343.439162 1.587255 11156261.331567 1.823479
0.316000 3258487.467287 1.545451 11075441.876557 1.804269
0.325000 3188827.595217 1.503821 10993630.464011 1.784796
0.334000 3119533.360381 1.462458 10915076.004209 1.765750
0.343000 3050777.502455 1.421456 10837752.768937 1.746804
0.352000 2982735.099280 1.380906 10760792.830260 1.727817
0.361000 2915585.431208 1.340903 10686719.956207 1.709195
0.370000 2849509.810214 1.301535 10615241.737700 1.690889
0.379000 2784693.009272 1.262892 10546681.879975 1.672948
0.388000 2721323.159266 1.225064 10480375.604452 1.655101
0.397000 2659592.210888 1.188137 10420457.333475 1.637901
0.406000 2599695.513254 1.152197 10361497.809555 1.620738
0.415000 2541832.415126 1.117327 10306318.377862 1.604050
0.424000 2486206.868675 1.083610 10255902.441126 1.587983
0.433000 2433027.301845 1.051126 10211737.041798 1.572755
0.442000 2382507.348476 1.019953 10170146.437696 1.557790
0.451000 2334866.273052 0.990165 10132542.581295 1.543297
0.460000 2290329.385026 0.961838 10099978.935200 1.529427
0.469000 2249128.945800 0.935042 10072933.198597 1.516239
0.478000 2211504.515036 0.909846 10052692.790512 1.503911
0.487000 2177703.876175 0.886316 10035812.456659 1.491913
0.496000 2147984.116788 0.864514 10026472.053119 1.480853
0.505000 2122612.149805 0.844502 10021080.900966 1.470403
0.514000 2101865.964337 0.826338 10022944.295889 1.460863
0.523000 2086035.932024 0.810077 10029970.359710 1.451861
0.532000 2075425.916707 0.795771 10046600.883979 1.444021
0.541000 2070354.712402 0.783470 10067095.126602 1.436494
0.550000 2071156.548904 0.773219 10097355.422516 1.430100
0.559000 2078185.764874 0.765063 10136091.208407 1.424628
0.568000 2091813.969735 0.759043 10181276.207236 1.419765
0.577000 2112436.543034 0.755196 10236234.429201 1.415947
0.586000 2140470.104454 0.753557 10303190.103414 1.413263
0.595000 2176360.240790 0.754159 10390065.830743 1.411140
0.604000 2220577.392287 0.757030 10490470.441077 1.410369
0.613000 2273623.846809 0.762197 10601292.077344 1.410475
0.622000 2336035.110372 0.769683 10723563.297922 1.411549
0.631000 2408381.799306 0.779510 10859324.096445 1.413805
0.640000 2491270.191867 0.791694 11007140.780325 1.417000
0.649000 2585350.854064 0.806252 11167768.352326 1.421173
0.658000 2691314.063232 0.823195 11342953.611215 1.426488
0.667000 2809896.526278 0.842533 11523514.332165 1.433035
0.676000 2941877.584119 0.864272 11718568.347697 1.440741
0.685000 3088092.277205 0.888415 11927989.200984 1.449457
0.694000 3249416.313050 0.914961 12153042.352439 1.459278
0.703000 3426780.202762 0.943907 12395762.136938 1.470382
0.712000 3621153.776979 0.975245 12656901.572805 1.482786
0.721000 3833555.924269 1.008961 12936389.800270 1.496412
0.730000 4065041.754234 1.045038 13261049.290901 1.511657
0.739000 4316698.029767 1.083453 13616790.798805 1.528448
0.748000 4589624.611154 1.124174 13996016.963682 1.546536
0.757000 4884932.608493 1.167163 14397965.962050 1.565750
0.766000 5203709.443025 1.212370 14828014.132678 1.586586
0.775000 5546996.503983 1.259736 15286947.508989 1.609029
0.784000 5915768.703268 1.309187 15765113.828822 1.632565
0.793000 6310876.766690 1.360634 16236714.249906 1.657111
0.802000 6733000.077544 1.413969 16733700.198915 1.682991
0.811000 7182599.815223 1.469061 17255483.371272 1.710113
0.820000 7659821.901869 1.525755 17804203.637074 1.738666
0.829000 8164453.109453 1.583869 18376116.540108 1.768280
0.838000 8695789.046933 1.643184 18969843.324682 1.798845
0.847000 9252577.660018 1.703449 19654988.675737 1.831075
0.856000 9832856.987958 1.764368 20410263.237944 1.864990
0.865000 10433919.222148 1.825603 21186561.105346 1.899392
0.874000 11052148.841090 1.886771 21978916.470562 1.934025
0.883000 11682963.601231 1.947439 22788362.839245 1.969215
0.892000 12320747.111156 2.007125 23598777.926193 2.003855
0.901000 12958813.628601 2.065303 24409387.662264 2.038243
0.910000 13589423.650785 2.121404 25172132.043192 2.071089
0.919000 14203891.921743 2.174824 25787776.509028 2.101350
0.928000 14792686.415080 2.224936 26367395.868013 2.129523
0.937000 15345701.781974 2.271100 26921620.291224 2.156780
0.946000 15852536.067986 2.312685 27414490.833966 2.180549
0.955000 16302891.440585 2.349082 27851150.840666 2.201566
0.964000 16686951.565598 2.379727 28225821.224742 2.219665
0.973000 16995896.688146 2.404125 28522357.083620 2.233838
0.982000 17222274.870417 2.421862 28741554.734952 2.244371
0.991000 17360448.400432 2.432632 28869078.108932 2.250310


==> plots/FigB/SC_LCDM_gn3e6_equi.z0.txt <==
0.050000 426645057.515265 0.571429 444164788.029796 0.529452
0.055500 338101262.892546 0.571429 240941114.371066 0.522941
0.061000 270471844.388104 0.571429 188221604.101242 0.518736
0.066500 218242348.091394 0.571429 165065313.282063 0.517591
0.072000 177517219.658069 0.571429 150971975.699644 0.519696
0.077500 145483542.949461 0.571429 121796806.710002 0.525357
0.083000 120080193.983176 0.571429 103304888.389530 0.534636
0.088500 99779126.697691 0.571429 95814837.812987 0.547067
0.094000 83436786.540308 0.571429 86384975.225621 0.562352
0.099500 70189705.309915 0.571429 73826107.769715 0.580418
0.105000 59380482.751785 0.571429 64301147.978054 0.601078
0.110500 50504962.019405 0.571429 57781632.430318 0.623126
0.116000 43173578.852540 0.571429 52367577.115888 0.647003
0.121500 37083229.137328 0.571429 47301219.291240 0.672181
0.127000 31996374.577538 0.571429 42851941.747130 0.698409
0.132500 27725884.486323 0.571429 38981472.746946 0.724434
0.138000 24123110.815395 0.571429 36517510.998549 0.751776
0.143500 21069520.676535 0.571429 34298494.886781 0.778772
0.149000 18469903.609693 0.571429 32321526.500614 0.806445
0.154500 16247430.458229 0.571429 30171608.483188 0.833563
0.160000 14339704.681929 0.571429 28164173.276083 0.860038
0.165500 12695894.545486 0.571429 26366549.467674 0.886920
0.171000 11274278.882161 0.571429 24633927.643514 0.913060
0.176500 10040517.375947 0.571429 22906001.299978 0.939113
0.182000 8966216.543033 0.571429 21328405.504064 0.964240
0.187500 8027764.487256 0.571429 19902717.062419 0.989313
0.193000 7205480.995114 0.571429 18802446.989847 1.013552
0.198500 6482863.771874 0.571429 18155316.524468 1.036931
0.204000 5846055.884761 0.571429 17536794.648868 1.059556
0.209500 5283351.705789 0.571429 16954742.809898 1.082039
0.215000 4784852.614012 0.571429 16403012.070362 1.104172
0.220500 4342127.794471 0.571429 15523639.736314 1.125456
0.226000 3948000.101224 0.571429 14643452.973077 1.146200
0.231500 3596334.393204 0.571429 13827794.693559 1.166411
0.237000 3281860.014700 0.571429 13065485.049723 1.185614
0.242500 3000045.408865 0.571429 12365906.117929 1.205133
0.248000 2746987.064738 0.571429 11866905.269761 1.224171
0.253500 2519296.474333 0.571429 11432986.441496 1.241536
0.259000 2314046.855218 0.571429 11032607.373810 1.259779
0.264500 2128680.087966 0.571429 10641985.298011 1.276430
0.270000 1960980.288352 0.571429 10278957.061765 1.293724
0.275500 1808998.528817 0.571429 9925513.135072 1.309617
0.281000 1671035.834687 0.571429 9527125.559855 1.325616
0.286500 1545598.377162 0.571429 9142205.384141 1.340059
0.292000 1431372.461579 0.571429 8789083.865050 1.355826
0.297500 1327200.917586 0.571429 8454587.691981 1.371279
0.303000 1232058.695756 0.571429 8129268.510951 1.385030
0.308500 1145042.718077 0.571429 7820676.477068 1.398433
0.314000 1065348.518996 0.571429 7556852.281607 1.412215
0.319500 992264.709488 0.571429 7328521.435989 1.425622
0.325000 925156.808645 0.571429 7110120.197590 1.438785
0.330500 863459.745720 0.571429 6899600.584492 1.451396
0.336000 806667.599789 0.571429 6697399.812927 1.463638
0.341500 754329.292895 0.571429 6504523.862835 1.475840
0.347000 706041.206022 0.571429 6321179.009691 1.488188
0.352500 661440.126828 0.571429 6139450.788582 1.499591
0.358000 620199.002098 0.571429 5952915.915778 1.510985
0.363500 582025.800528 0.571429 5770412.080609 1.521142
0.369000 546655.358286 0.571429 5602534.743550 1.532969
0.374500 513849.717168 0.571429 5436794.783176 1.543256
0.380000 483393.307239 0.571429 5279675.178703 1.553875
0.385500 455091.311649 0.571429 5128015.769685 1.564035
0.391000 428766.631816 0.571429 4980909.217436 1.573527
0.396500 404259.420726 0.571429 4843758.689412 1.584176
0.402000 381424.510612 0.571429 4725722.997082 1.593051
0.407500 360128.917073 0.571429 4616330.713296 1.602521
0.413000 340253.014201 0.571429 4511937.586683 1.612296
0.418500 321686.480911 0.571429 4408518.396805 1.620998
0.424000 304329.726061 0.571429 4311337.082681 1.630603
0.429500 288090.815432 0.571429 4214344.371792 1.638908
0.435000 272886.908865 0.571429 4122772.487061 1.647967
0.440500 258640.846958 0.571429 4031167.894605 1.655674
0.446000 245282.779562 0.571429 3945253.789508 1.664399
0.451500 232748.645559 0.571429 3860195.980047 1.672752
0.457000 220979.640325 0.571429 3776570.082625 1.680920
0.462500 209921.297188 0.571429 3695999.644669 1.689156
0.468000 199523.754044 0.571429 3615886.837705 1.696310
0.473500 189741.488866 0.571429 3540759.004603 1.704537
0.479000 180531.782501 0.571429 3466542.199036 1.711973
0.484500 171856.345001 0.571429 3395139.801215 1.719577
0.490000 163678.744416 0.571429 3325914.448541 1.727090
0.495500 155965.815413 0.571429 3258311.159019 1.734264
0.501000 148687.250940 0.571429 3193061.159964 1.741528
0.506500 141814.414626 0.571429 3129203.801027 1.748404
0.512000 135320.898668 0.571429 3071646.038001 1.755248
0.517500 129182.794814 0.571429 3015907.199984 1.762021
0.523000 123377.209964 0.571429 2961640.708348 1.768681
0.528500 117883.303172 0.571429 2909399.175334 1.775599
0.534000 112681.730159 0.571429 2857719.607021 1.781919
0.539500 107754.231116 0.571429 2807627.748369 1.788295
0.545000 103084.183957 0.571429 2759851.151227 1.795242
0.550500 98656.145043 0.571429 2711692.485003 1.801041
0.556000 94455.234444 0.571429 2665272.043299 1.807093
0.561500 90467.955074 0.571429 2620101.622688 1.813113
0.567000 86681.932134 0.571429 2576373.760568 1.819269
0.572500 83085.068949 0.571429 2533353.392170 1.825077
0.578000 79666.722365 0.571429 2491672.845961 1.831313
0.583500 76416.172277 0.571429 2450588.129381 1.837154
0.589000 73324.265580 0.571429 2410158.280438 1.842654
0.594500 70381.756702 0.571429 2371350.933568 1.848578


==> plots/FigB/SC_LCDM_gn3e6_escalene.z0.txt <==
0.100000 3446130.171860 2.459955 11161447.512976 2.414808
0.109000 3419856.273192 2.437316 11112814.670392 2.401774
0.118000 3391553.610543 2.412953 11058823.032715 2.387386
0.127000 3361277.693388 2.386916 11002779.528728 2.372364
0.136000 3329090.648659 2.359267 10942344.840195 2.356208
0.145000 3295056.560090 2.330065 10880155.003452 2.339492
0.154000 3259244.200566 2.299375 10812465.867269 2.321416
0.163000 3221726.065732 2.267265 10742367.008964 2.302651
0.172000 3182578.534875 2.233806 10670030.249501 2.283239
0.181000 3141880.791024 2.199072 10596409.028864 2.263390
0.190000 3099716.856015 2.163141 10520584.037753 2.242913
0.199000 3056173.242295 2.126093 10440974.455718 2.221477
0.208000 3011339.433229 2.088008 10359814.129227 2.199575
0.217000 2965308.448972 2.048971 10276019.343495 2.177005
0.226000 2918176.651332 2.009070 10191392.074118 2.154124
0.235000 2870043.172041 1.968393 10105487.558276 2.130845
0.244000 2821009.843413 1.927029 10018396.389677 2.107193
0.253000 2771181.185522 1.885071 9932097.880419 2.083588
0.262000 2720664.816737 1.842612 9842862.712318 2.059254
0.271000 2669570.765779 1.799746 9755203.890005 2.035140
0.280000 2618011.294185 1.756569 9666025.277197 2.010606
0.289000 2566101.877204 1.713178 9576275.941266 1.985853
0.298000 2513959.249465 1.669667 9488702.128460 1.961456
0.307000 2461703.519778 1.626135 9399989.465615 1.936731
0.316000 2409456.618535 1.582680 9313751.799442 1.912427
0.325000 2357343.071538 1.539399 9226821.693008 1.887896
0.334000 2305489.452983 1.496389 9142823.258394 1.863881
0.343000 2254024.857868 1.453747 9060126.857304 1.840049
0.352000 2203080.303150 1.411568 8978052.401914 1.816263
0.361000 2152790.078304 1.369950 8898676.122800 1.792946
0.370000 2103290.219594 1.328988 8821924.667305 1.770078
0.379000 2054719.551918 1.288774 8747984.391138 1.747695
0.388000 2007219.643426 1.249401 8676470.957280 1.725516
0.397000 1960935.167784 1.210960 8611091.933454 1.704157
0.406000 1916013.634808 1.173542 8547000.324903 1.682959
0.415000 1872605.859907 1.137233 8486659.157947 1.662405
0.424000 1830866.438936 1.102120 8430933.695249 1.642654
0.433000 1790953.701155 1.068287 8381119.949068 1.623946
0.442000 1753030.286492 1.035816 8334077.508973 1.605659
0.451000 1717263.505363 1.004787 8291086.620634 1.588031
0.460000 1683825.700888 0.975277 8253068.768473 1.571228
0.469000 1652894.967638 0.947361 8220458.502652 1.555315
0.478000 1624655.479782 0.921111 8194327.398488 1.540476
0.487000 1599298.236384 0.896597 8171863.671673 1.526164
0.496000 1577021.937144 0.873886 8156558.211361 1.513014
0.505000 1558033.454106 0.853042 8145519.573094 1.500670
0.514000 1542548.850129 0.834126 8141603.658927 1.489481
0.523000 1530794.437403 0.817197 8142879.270505 1.479026
0.532000 1523007.720013 0.802309 8153268.082391 1.469993
0.541000 1519438.573010 0.789516 8167758.932829 1.461447
0.550000 1520349.766082 0.778866 8191604.594247 1.454303
0.559000 1526020.535755 0.770406 8223603.234591 1.448310
0.568000 1536744.697830 0.764177 8262059.638797 1.443133
0.577000 1552835.582049 0.760221 8309849.227637 1.439242
0.586000 1574624.409048 0.758573 8368882.309369 1.436743
0.595000 1602466.161290 0.759267 8445008.834997 1.435016
0.604000 1636736.822171 0.762334 8533830.403328 1.434910
0.613000 1677838.779828 0.767800 8632637.701977 1.435905
0.622000 1726202.091862 0.775690 8742320.993132 1.438090
0.631000 1782286.213546 0.786025 8864774.364194 1.441709
0.640000 1846580.667504 0.798823 8998715.002912 1.446483
0.649000 1919611.793211 0.814097 9144952.970171 1.452472
0.658000 2001939.643549 0.831860 9304988.842035 1.459840
0.667000 2094163.347215 0.852120 9472313.984026 1.468705
0.676000 2196918.574243 0.874882 9653792.897378 1.478990
0.685000 2310887.653776 0.900146 9849177.519918 1.490514
0.694000 2436788.603092 0.927910 10059720.375175 1.503388
0.703000 2575386.004250 0.958168 10287334.595497 1.517813
0.712000 2727479.612469 0.990909 10532733.413831 1.533804
0.721000 2893911.758195 1.026117 10796043.269542 1.551284
0.730000 3075557.841165 1.063770 11099928.788050 1.570661
0.739000 3273322.714039 1.103842 11432940.555347 1.591874
0.748000 3488126.416050 1.146296 11788694.194552 1.614642
0.757000 3720902.278729 1.191090 12166683.204441 1.638781
0.766000 3972569.758774 1.238169 12571908.856519 1.664847
0.775000 4244016.200707 1.287469 13005380.289081 1.692843
0.784000 4536079.916538 1.338911 13458459.714842 1.722158
0.793000 4849504.168438 1.392398 13909224.370197 1.752755
0.802000 5184898.551588 1.447817 14385174.331742 1.784949
0.811000 5542700.021521 1.505030 14885807.493291 1.818627
0.820000 5923094.556690 1.563876 15413381.611585 1.854025
0.829000 6325978.935574 1.624161 15964125.719723 1.890670
0.838000 6750853.888880 1.685661 16536918.850214 1.928445
0.847000 7196774.446980 1.748113 17192189.664405 1.968021
0.856000 7662218.170179 1.811212 17912722.004919 2.009533
0.865000 8145050.477335 1.874609 18654407.530484 2.051568
0.874000 8642392.275187 1.937908 19412687.290001 2.093835
0.883000 9150567.437004 2.000662 20188987.951039 2.136755
0.892000 9665044.820505 2.062376 20967046.372019 2.178935
0.901000 10180406.553302 2.122509 21746695.391664 2.220780
0.910000 10690358.173695 2.180474 22483231.393088 2.260754
0.919000 11187813.961235 2.235653 23087140.865499 2.297773
0.928000 11664978.480031 2.287400 23655785.148624 2.332177
0.937000 12113568.897373 2.335059 24200856.346918 2.365501
0.946000 12525043.967442 2.377980 24685026.797735 2.394474
0.955000 12890934.101564 2.415540 25114421.521433 2.420094
0.964000 13203156.442951 2.447160 25483262.034171 2.442160
0.973000 13454439.801568 2.472330 25775123.323019 2.459422
0.982000 13638636.599839 2.490627 25991037.176489 2.472252
0.991000 13751092.837304 2.501736 26116062.042868 2.479435


==> plots/FigB/SC_LCDM_gn4e4_escalene.z0.txt <==
0.100000 6373818.413680 2.418366 18916698.729113 2.192275
0.109000 6325341.555050 2.396174 18856962.453413 2.183208
0.118000 6273124.160308 2.372292 18789995.660995 2.173131
0.127000 6217269.180652 2.346771 18721130.062826 2.162664
0.136000 6157891.978224 2.319672 18646482.798900 2.151362
0.145000 6095111.427839 2.291052 18570249.993307 2.139713
0.154000 6029055.138131 2.260977 18486446.641832 2.127029
0.163000 5959857.605326 2.229512 18399918.829380 2.113874
0.172000 5887660.522163 2.196729 18310883.628038 2.100275
0.181000 5812610.724232 2.162699 18220730.398658 2.086394
0.190000 5734864.071287 2.127500 18128071.173519 2.072076
0.199000 5654580.969873 2.091210 18030219.545061 2.057017
0.208000 5571927.288331 2.053909 17930968.683107 2.041622
0.217000 5487075.443263 2.015679 17829076.316076 2.025680
0.226000 5400204.015764 1.976608 17726658.654206 2.009536
0.235000 5311496.671490 1.936781 17622825.378753 1.993092
0.244000 5221142.020761 1.896287 17517718.480736 1.976366
0.253000 5129333.596195 1.855216 17414401.200173 1.959708
0.262000 5036270.625471 1.813660 17306917.169084 1.942448
0.271000 4942156.719855 1.771712 17202270.893907 1.925378
0.280000 4847199.532917 1.729465 17095628.980578 1.907957
0.289000 4751612.611387 1.687014 16988305.527582 1.890336
0.298000 4655611.677186 1.644453 16884633.346595 1.872998
0.307000 4559418.632553 1.601878 16779256.506332 1.855349
0.316000 4463258.601231 1.559384 16677936.693242 1.838029
0.325000 4367361.373429 1.517066 16575493.276413 1.820467
0.334000 4271960.362352 1.475020 16477644.644256 1.803290
0.343000 4177293.473598 1.433341 16381758.846032 1.786210
0.352000 4083601.948870 1.392122 16286703.535708 1.769102
0.361000 3991132.897444 1.351458 16195639.838769 1.752310
0.370000 3900136.381570 1.311440 16108511.424779 1.735824
0.379000 3810867.353440 1.272160 16025442.284693 1.719654
0.388000 3723585.533182 1.233707 15944948.434685 1.703577
0.397000 3638556.051904 1.196172 15872416.249133 1.688127
0.406000 3556048.897664 1.159641 15801286.586840 1.672695
0.415000 3476339.753372 1.124199 15735449.274350 1.657689
0.424000 3399710.832597 1.089930 15676215.483929 1.643240
0.433000 3326450.730386 1.056915 15625576.996607 1.629546
0.442000 3256855.440631 1.025234 15578475.631026 1.616069
0.451000 3191228.958616 0.994963 15536935.624169 1.603013
0.460000 3129883.873212 0.966178 15502361.062113 1.590513
0.469000 3073142.629975 0.938952 15475388.607576 1.578622
0.478000 3021338.040354 0.913352 15457608.522599 1.567488
0.487000 2974814.565559 0.889448 15444640.179887 1.556652
0.496000 2933929.838684 0.867303 15441840.255118 1.546642
0.505000 2899055.402563 0.846979 15445129.567832 1.537149
0.514000 2870578.472384 0.828534 15458682.877896 1.528483
0.523000 2848903.740816 0.812025 15479187.501916 1.520274
0.532000 2834454.962774 0.797504 15512852.871562 1.513112
0.541000 2827676.947601 0.785021 15551636.178078 1.506191
0.550000 2829036.318436 0.774624 15603908.095760 1.500303
0.559000 2839027.933032 0.766355 15667608.764664 1.495222
0.568000 2858171.089842 0.760257 15740026.376512 1.490664
0.577000 2887018.426028 0.756366 15825617.731328 1.487027
0.586000 2926152.587746 0.754718 15927689.014717 1.484408
0.595000 2976196.778100 0.755345 16057911.806748 1.482260
0.604000 3037809.255126 0.758275 16206551.361087 1.481326
0.613000 3111692.966746 0.763534 16369168.853756 1.481152
0.622000 3198597.413489 0.771146 16547020.220479 1.481808
0.631000 3299321.412943 0.781129 16743064.800406 1.483513
0.640000 3414713.795964 0.793502 16955042.827106 1.486014
0.649000 3545685.380507 0.808278 17184184.382391 1.489372
0.658000 3693202.619722 0.825468 17432631.686790 1.493719
0.667000 3858296.953564 0.845080 17683941.284366 1.499142
0.676000 4042059.504255 0.867119 17954216.377167 1.505593
0.685000 4245659.112559 0.891587 18243022.855159 1.512898
0.694000 4470321.522701 0.918481 18552164.289614 1.521158
0.703000 4717348.818027 0.947797 18884444.495107 1.530548
0.712000 4988098.025148 0.979524 19240651.708708 1.541073
0.721000 5283994.191580 1.013647 19620760.036503 1.552670
0.730000 5606512.792355 1.050147 20061674.336523 1.565652
0.739000 5957172.923988 1.088999 20543575.911779 1.579987
0.748000 6337511.476125 1.130170 21055376.355925 1.595432
0.757000 6749080.101650 1.173618 21595948.170865 1.611832
0.766000 7193396.777673 1.219294 22172651.399256 1.629667
0.775000 7671913.999592 1.267134 22786684.640661 1.648948
0.784000 8185990.228284 1.317064 23424228.855577 1.669149
0.793000 8736809.358247 1.368993 24052306.928000 1.690297
0.802000 9325314.690724 1.422810 24712595.565762 1.712619
0.811000 9952143.385118 1.478383 25404110.299574 1.736028
0.820000 10617491.297519 1.535557 26130166.822210 1.760741
0.829000 11321051.459752 1.594145 26884816.690331 1.786362
0.838000 12061830.817263 1.653928 27666581.115507 1.812826
0.847000 12838070.838493 1.714653 28569550.792741 1.840656
0.856000 13647022.807467 1.776021 29565343.344173 1.870015
0.865000 14484897.591272 1.837695 30585743.250458 1.899772
0.874000 15346641.555681 1.899288 31624700.951857 1.929735
0.883000 16225854.855044 1.960365 32684548.107410 1.960271
0.892000 17114699.052855 2.020443 33742626.114968 1.990287
0.901000 18003849.128697 2.078994 34799392.976826 2.020145
0.910000 18882516.543512 2.135445 35790979.664831 2.048669
0.919000 19738600.722605 2.189192 36588007.011101 2.075057
0.928000 20558827.824438 2.239604 37336899.757926 2.099585
0.937000 21329131.696586 2.286040 38054205.321179 2.123463
0.946000 22035039.178927 2.327866 38689919.913912 2.144177
0.955000 22662226.710065 2.364471 39253211.264525 2.162530
0.964000 23197045.174916 2.395290 39736653.153303 2.178369
0.973000 23627234.151873 2.419824 40118863.020138 2.190757
0.982000 23942436.586594 2.437660 40401446.786498 2.199977
0.991000 24134818.470970 2.448490 40564744.115847 2.205108


==> plots/FigB/SC_LCDM_gn4e5_escalene.z0.txt <==
0.100000 5321701.544075 2.353691 13513927.789529 2.103343
0.109000 5281440.769403 2.332281 13470456.011996 2.094487
0.118000 5238076.425052 2.309242 13421564.794878 2.084622
0.127000 5191694.592890 2.284623 13371284.489721 2.074376
0.136000 5142391.922990 2.258483 13316747.054614 2.063306
0.145000 5090267.827197 2.230878 13261224.578263 2.051924
0.154000 5035429.063422 2.201870 13199708.500154 2.039458
0.163000 4977988.129475 2.171525 13136205.894793 2.026532
0.172000 4918063.537455 2.139910 13070865.643634 2.013171
0.181000 4855778.003938 2.107095 13005000.286835 1.999580
0.190000 4791261.859070 2.073156 12937038.680099 1.985522
0.199000 4724649.124987 2.038167 12865113.763558 1.970713
0.208000 4656078.331186 2.002206 12791981.259381 1.955578
0.217000 4585693.442239 1.965353 12716402.559739 1.939923
0.226000 4513643.555883 1.927691 12640204.498572 1.924041
0.235000 4440081.924790 1.889305 12562998.021491 1.907876
0.244000 4365165.855020 1.850279 12484676.529047 1.891414
0.253000 4289056.670999 1.810700 12407715.816654 1.875033
0.262000 4211920.399220 1.770658 12327204.218397 1.857994
0.271000 4133926.610782 1.730241 12249024.346819 1.841188
0.280000 4055248.113749 1.689540 12168825.179231 1.823960
0.289000 3976062.573753 1.648647 12088020.821298 1.806529
0.298000 3896549.256183 1.607651 12009915.879558 1.789389
0.307000 3816892.503416 1.566645 11930311.172301 1.771915
0.316000 3737279.139137 1.525720 11853484.395332 1.754744
0.325000 3657899.738562 1.484970 11775577.315991 1.737307
0.334000 3578947.668634 1.444484 11700995.454747 1.720253
0.343000 3500619.843892 1.404355 11627588.394876 1.703266
0.352000 3423115.702621 1.364671 11554427.640833 1.686210
0.361000 3346639.369480 1.325525 11484195.031496 1.669477
0.370000 3271397.099904 1.287003 11416473.734608 1.653002
0.379000 3197598.933685 1.249194 11351679.113462 1.636844
0.388000 3125458.552199 1.212184 11289057.707598 1.620743
0.397000 3055193.792349 1.176059 11232814.211279 1.605210
0.406000 2987026.129814 1.140901 11177400.274360 1.589674
0.415000 2921181.349625 1.106792 11125714.610065 1.574546
0.424000 2857890.217266 1.073813 11078772.949563 1.559962
0.433000 2797388.295284 1.042040 11038115.520591 1.546129
0.442000 2739916.752217 1.011552 10999935.134228 1.532503
0.451000 2685722.814856 0.982419 10965655.830405 1.519277
0.460000 2635060.200378 0.954716 10936368.687573 1.506594
0.469000 2588190.120623 0.928510 10912563.370231 1.494507
0.478000 2545381.623573 0.903868 10895612.363894 1.483193
0.487000 2506912.609611 0.880855 10881843.474603 1.472136
0.496000 2473071.011864 0.859532 10875679.491338 1.461923
0.505000 2444155.329114 0.839957 10873160.720560 1.452249
0.514000 2420475.989313 0.822188 10877798.030610 1.443380
0.523000 2402356.779779 0.806278 10887539.101792 1.434979
0.532000 2390136.026903 0.792278 10906943.549490 1.427627
0.541000 2384168.160173 0.780235 10930099.614975 1.420528
0.550000 2384824.178690 0.770195 10963038.234744 1.414450
0.559000 2392496.927347 0.762200 11004491.701072 1.409200
0.568000 2407597.680413 0.756291 11052327.824183 1.404482
0.577000 2430563.506435 0.752503 11110009.566212 1.400711
0.586000 2461854.177166 0.750871 11179891.811655 1.397965
0.595000 2501960.922174 0.751427 11271102.925344 1.395706
0.604000 2551401.498304 0.754198 11376046.327367 1.394682
0.613000 2610728.044312 0.759212 11491518.683324 1.394450
0.622000 2680528.474155 0.766491 11618613.434468 1.395101
0.631000 2761428.401873 0.776056 11759382.917488 1.396832
0.640000 2854091.593039 0.787925 11912388.356729 1.399418
0.649000 2959229.585540 0.802113 12078333.136824 1.402893
0.658000 3077596.249040 0.818633 12259064.329942 1.407417
0.667000 3209995.204051 0.837495 12443924.394351 1.413062
0.676000 3357275.288414 0.858705 12643256.805137 1.419762
0.685000 3520345.213313 0.882268 12857064.124154 1.427387
0.694000 3700156.247013 0.908185 13086588.544015 1.436022
0.703000 3897718.130148 0.936452 13333873.663797 1.445833
0.712000 4114081.308189 0.967062 13599695.189804 1.456841
0.721000 4350347.985970 1.000006 13883897.190391 1.468964
0.730000 4607657.442738 1.035267 14215342.285708 1.482604
0.739000 4887181.021502 1.072822 14578594.750214 1.497674
0.748000 5190101.298328 1.112643 14965526.645951 1.513945
0.757000 5517610.397572 1.154694 15375307.427468 1.531255
0.766000 5870870.960329 1.198928 15813323.498424 1.550063
0.775000 6250991.858420 1.245288 16280232.459923 1.570345
0.784000 6659006.108792 1.293702 16766082.441838 1.591640
0.793000 7095807.233408 1.344085 17243073.784612 1.613833
0.802000 7562097.994301 1.396332 17745333.259698 1.637257
0.811000 8058339.864467 1.450317 18272258.680698 1.661830
0.820000 8584646.627296 1.505887 18825816.720743 1.687714
0.829000 9140738.258357 1.562865 19402436.138072 1.714590
0.838000 9725796.350061 1.621036 20000617.311076 1.742351
0.847000 10338405.040983 1.680154 20694239.702878 1.771735
0.856000 10976373.599668 1.739929 21459860.989087 1.802699
0.865000 11636700.967971 1.800030 22246375.887250 1.834139
0.874000 12315399.354459 1.860079 23048657.594025 1.865814
0.883000 13007432.865261 1.919649 23867291.837765 1.897992
0.892000 13706645.897974 1.978268 24686692.726158 1.929705
0.901000 14405726.695152 2.035417 25505520.406435 1.961186
0.910000 15096225.969269 2.090535 26274521.096978 1.991255
0.919000 15768676.459737 2.143028 26889854.364129 2.018867
0.928000 16412700.165480 2.192277 27469315.642533 2.044607
0.937000 17017306.968891 2.237653 28022281.326403 2.069460
0.946000 17571194.070048 2.278532 28514669.274806 2.091190
0.955000 18063180.807223 2.314315 28950636.778156 2.110399
0.964000 18482615.191629 2.344445 29324386.219049 2.126931
0.973000 18819932.472758 2.368434 29620329.841168 2.139891
0.982000 19067053.800698 2.385876 29838927.513086 2.149515
0.991000 19217869.161220 2.396466 29966571.948575 2.154973


==> plots/FigB/SC_LCDM_gn4e6_escalene.z0.txt <==
0.100000 3685176.376089 2.441205 11418511.342014 2.354802
0.109000 3657116.295044 2.418782 11370995.340373 2.342571
0.118000 3626890.166820 2.394652 11318113.971982 2.329044
0.127000 3594557.400970 2.368865 11263322.088196 2.314937
0.136000 3560184.525598 2.341481 11204169.037306 2.299752
0.145000 3523840.130781 2.312560 11143417.065826 2.284061
0.154000 3485597.833913 2.282166 11077078.782006 2.267051
0.163000 3445535.232778 2.250366 11008419.270337 2.249398
0.172000 3403734.080667 2.217232 10937605.283086 2.231140
0.181000 3360279.114496 2.182836 10865654.055890 2.212490
0.190000 3315260.262842 2.147256 10791529.185364 2.193243
0.199000 3268770.099587 2.110570 10713585.845256 2.173069
0.208000 3220904.366365 2.072860 10634157.035619 2.152457
0.217000 3171762.583911 2.034208 10552114.562126 2.131203
0.226000 3121447.843544 1.994702 10469285.639872 2.109656
0.235000 3070066.184095 1.954428 10385227.141274 2.087733
0.244000 3017726.518527 1.913477 10299995.076659 2.065450
0.253000 2964540.618239 1.871939 10215662.185929 2.043226
0.262000 2910623.558071 1.829907 10128273.146783 2.020277
0.271000 2856092.969136 1.787474 10042596.605973 1.997558
0.280000 2801068.844843 1.744734 9955304.222518 1.974411
0.289000 2745674.602542 1.701784 9867425.245534 1.951046
0.298000 2690034.964726 1.658718 9781813.739498 1.928030
0.307000 2634278.245759 1.615633 9694983.606587 1.904678
0.316000 2578534.667665 1.572626 9610679.079138 1.881729
0.325000 2522937.196745 1.529793 9525595.058552 1.858538
0.334000 2467620.944371 1.487229 9443504.273341 1.835844
0.343000 2412723.675334 1.445032 9362677.737649 1.813308
0.352000 2358385.155365 1.403296 9282387.640123 1.790791
0.361000 2304748.604414 1.362117 9204819.299755 1.768716
0.370000 2251959.040830 1.321587 9129838.775280 1.747054
0.379000 2200164.400660 1.281799 9057668.387508 1.725845
0.388000 2149515.480078 1.242846 8987863.178648 1.704807
0.397000 2100166.316980 1.204816 8924231.128819 1.684543
0.406000 2052273.890458 1.167799 8861776.356209 1.664403
0.415000 2005998.615815 1.131881 8803042.722825 1.644861
0.424000 1961504.844479 1.097147 8748921.190604 1.626074
0.433000 1918960.799835 1.063680 8700750.120860 1.608280
0.442000 1878539.184032 1.031562 8655264.329791 1.590861
0.451000 1840417.549644 1.000870 8613770.361565 1.574051
0.460000 1804778.671047 0.971681 8577218.618651 1.558010
0.469000 1771811.299411 0.944069 8546051.596848 1.542805
0.478000 1741710.492828 0.918105 8521391.632915 1.528620
0.487000 1714678.396150 0.893858 8500273.250403 1.514905
0.496000 1690925.155464 0.871393 8486349.768908 1.502295
0.505000 1670669.397870 0.850775 8476544.095217 1.490438
0.514000 1654139.293755 0.832063 8473822.812660 1.479672
0.523000 1641573.662746 0.815315 8476229.705796 1.469588
0.532000 1633222.946369 0.800585 8487795.795474 1.460859
0.541000 1629350.436202 0.787925 8503351.208749 1.452567
0.550000 1630232.790255 0.777384 8528281.233292 1.445609
0.559000 1636163.821543 0.769005 8561369.948375 1.439742
0.568000 1647452.416315 0.762833 8600844.839601 1.434635
0.577000 1664427.777416 0.758906 8649679.375068 1.430752
0.586000 1687437.614118 0.757260 8709833.896149 1.428195
0.595000 1716854.379704 0.757929 8787518.024111 1.426351
0.604000 1753072.233980 0.760942 8877989.022849 1.426060
0.613000 1796512.757873 0.766327 8978450.545853 1.426812
0.622000 1847626.234458 0.774108 9089823.602014 1.428696
0.631000 1906893.400218 0.784305 9214023.208154 1.431949
0.640000 1974826.086586 0.796937 9349736.865949 1.436301
0.649000 2051974.332517 0.812018 9497749.664303 1.441806
0.658000 2138922.982825 0.829560 9659616.486480 1.448628
0.667000 2236297.309257 0.849571 9828370.441922 1.456881
0.676000 2344760.219776 0.872056 10011238.220620 1.466486
0.685000 2465022.950805 0.897018 10207997.123805 1.477271
0.694000 2597833.285594 0.924455 10419890.834555 1.489341
0.703000 2743987.068708 0.954361 10648848.814386 1.502893
0.712000 2904315.997341 0.986725 10895590.482336 1.517942
0.721000 3079695.486628 1.021533 11160185.103476 1.534411
0.730000 3271034.495564 1.058764 11466081.035413 1.552707
0.739000 3479271.730751 1.098392 11801316.682465 1.572766
0.748000 3705360.536743 1.140383 12159278.613137 1.594313
0.757000 3950267.025087 1.184695 12539390.743935 1.617165
0.766000 4214941.385963 1.231276 12946725.253204 1.641867
0.775000 4500298.880272 1.280061 13382222.584852 1.668416
0.784000 4807202.254573 1.330973 13837066.049622 1.696224
0.793000 5136413.474975 1.383919 14288574.503630 1.725238
0.802000 5488553.498399 1.438785 14765097.464290 1.755781
0.811000 5864061.829594 1.495436 15266115.777199 1.787744
0.820000 6263114.610404 1.553713 15793844.979071 1.821352
0.829000 6685585.403325 1.613425 16344555.401267 1.856159
0.838000 7130933.541418 1.674348 16917063.069877 1.892048
0.847000 7598153.306708 1.736224 17573431.844005 1.929710
0.856000 8085636.354051 1.798749 18295653.891056 1.969247
0.865000 8591136.980571 1.861578 19038847.764876 2.009298
0.874000 9111634.168178 1.924317 19798382.545027 2.049580
0.883000 9643277.980427 1.986523 20575605.866879 2.090492
0.892000 10181329.877275 2.047706 21354410.262351 2.130713
0.901000 10720130.437706 2.107327 22134502.772582 2.170623
0.910000 11253110.611010 2.164804 22870740.376700 2.208744
0.919000 11772881.430935 2.219523 23472058.830141 2.243999
0.928000 12271318.835538 2.270843 24038240.891656 2.276777
0.937000 12739795.701176 2.318112 24580684.562243 2.308521
0.946000 13169419.766057 2.360684 25062633.791341 2.336138
0.955000 13551377.003225 2.397940 25489951.959552 2.360557
0.964000 13877258.259650 2.429306 25856934.129737 2.381591
0.973000 14139501.149510 2.454274 26147323.211758 2.398048
0.982000 14331712.954605 2.472426 26362122.733203 2.410281
0.991000 14449054.890736 2.483446 26486640.322498 2.417141


==> plots/FigB/ratio_FranFit_LCDM_gn3e4_equi.z0.txt <==
0.106241 0.214687 0.204387 
0.121078 0.103292 0.133909 
0.137935 0.016205 0.135899 
0.157137 -0.060068 0.162746 
0.179005 -0.062879 0.136556 
0.203862 0.017227 0.174310 
0.232161 0.036496 0.107300 
0.264391 0.046884 0.066339 
0.301053 0.066235 0.076440 
0.342799 0.085217 0.057480 
0.390322 0.029116 0.032623 
0.444424 0.076801 0.058522 
0.506014 0.089692 0.047550 
0.576132 0.137172 0.059960 


==> plots/FigB/ratio_FranFit_LCDM_gn3e4_escalene.z0.txt <==
0.165353 0.019713 0.048471 
0.172791 0.018429 0.048983 
0.189681 0.014190 0.048527 
0.217346 0.006737 0.049385 
0.256112 -0.004010 0.053918 
0.306680 -0.017890 0.059027 
0.361113 -0.027749 0.063411 
0.416223 -0.028756 0.069013 
0.471559 -0.027023 0.074802 
0.526981 -0.024168 0.084648 
0.582425 -0.018696 0.087177 
0.637839 -0.017678 0.085935 
0.693164 -0.021477 0.084322 
0.748257 -0.024288 0.076349 
0.802655 -0.018692 0.066322 
0.851822 -0.011917 0.057099 
0.884899 -0.007893 0.057344 
0.900287 -0.004972 0.062896 


==> plots/FigB/ratio_FranFit_LCDM_gn3e5_equi.z0.txt <==
0.106243 0.204679 0.199338 
0.121079 0.091170 0.154428 
0.137951 0.009226 0.147780 
0.157152 -0.074954 0.169669 
0.178998 -0.061304 0.133044 
0.203857 0.017700 0.155027 
0.232172 0.038066 0.084903 
0.264384 0.054169 0.052593 
0.301054 0.055567 0.066060 
0.342800 0.075075 0.035004 
0.390323 0.019306 0.034008 
0.444423 0.080411 0.055519 
0.506015 0.100260 0.058075 
0.576132 0.149104 0.072798 


==> plots/FigB/ratio_FranFit_LCDM_gn3e5_escalene.z0.txt <==
0.165364 0.034403 0.042116 
0.172769 0.033217 0.042913 
0.189673 0.026136 0.040263 
0.217335 0.018766 0.039533 
0.256111 0.006131 0.044674 
0.306702 -0.009038 0.047888 
0.361112 -0.022092 0.053447 
0.416218 -0.026618 0.056857 
0.471558 -0.025560 0.062376 
0.526986 -0.026012 0.069019 
0.582421 -0.021582 0.070642 
0.637839 -0.021901 0.068921 
0.693163 -0.021471 0.071035 
0.748258 -0.020786 0.059132 
0.802647 -0.011910 0.046851 
0.851825 -0.001676 0.041537 
0.884885 0.004232 0.041882 
0.900271 0.008554 0.049411 


==> plots/FigB/ratio_FranFit_LCDM_gn3e6_equi.z0.txt <==
0.106223 0.185255 0.191909 
0.121077 0.074149 0.136402 
0.137943 -0.024410 0.147677 
0.157155 -0.095320 0.174250 
0.179013 -0.087681 0.138648 
0.203870 -0.010682 0.156755 
0.232169 0.018066 0.084779 
0.264390 0.033529 0.047426 
0.301056 0.042690 0.062387 
0.342796 0.071577 0.033745 
0.390320 0.016882 0.038692 
0.444421 0.092433 0.051135 
0.506014 0.118900 0.066761 
0.576131 0.178470 0.079195 


==> plots/FigB/ratio_FranFit_LCDM_gn3e6_escalene.z0.txt <==
0.165350 0.052244 0.045709 
0.172759 0.047232 0.042355 
0.189686 0.044146 0.042134 
0.217351 0.034870 0.042351 
0.256118 0.019792 0.045103 
0.306682 0.001832 0.050119 
0.361109 -0.013973 0.054846 
0.416220 -0.020902 0.054365 
0.471558 -0.023563 0.060085 
0.526984 -0.023875 0.069576 
0.582423 -0.023611 0.071027 
0.637833 -0.025611 0.068843 
0.693160 -0.024809 0.066193 
0.748252 -0.022524 0.054474 
0.802657 -0.011614 0.043639 
0.851832 0.001656 0.038393 
0.884876 0.005676 0.042482 
0.900277 0.007162 0.049025 


==> plots/FigB/ratio_FranFit_LCDM_gn4e4_escalene.z0.txt <==
0.165352 0.019523 0.051156 
0.172764 0.017292 0.049206 
0.189685 0.011513 0.050143 
0.217361 0.004121 0.051374 
0.256127 -0.005056 0.054526 
0.306692 -0.019696 0.062081 
0.361115 -0.029109 0.067211 
0.416218 -0.031102 0.071710 
0.471559 -0.026637 0.076256 
0.526987 -0.023765 0.085880 
0.582426 -0.018695 0.088471 
0.637834 -0.017867 0.086311 
0.693157 -0.022349 0.087876 
0.748260 -0.025884 0.075084 
0.802657 -0.019863 0.067025 
0.851827 -0.011229 0.057368 
0.884871 -0.008652 0.057631 
0.900279 -0.001620 0.056478 


==> plots/FigB/ratio_FranFit_LCDM_gn4e5_escalene.z0.txt <==
0.165357 0.030751 0.042960 
0.172778 0.027755 0.041335 
0.189680 0.023394 0.038719 
0.217339 0.015204 0.041197 
0.256106 0.004264 0.045830 
0.306690 -0.010801 0.050853 
0.361106 -0.021904 0.053697 
0.416215 -0.024638 0.055506 
0.471560 -0.023120 0.061401 
0.526987 -0.022170 0.071092 
0.582428 -0.017085 0.072451 
0.637836 -0.015777 0.071434 
0.693162 -0.017179 0.069400 
0.748259 -0.016695 0.058661 
0.802651 -0.007965 0.050047 
0.851825 0.000427 0.043637 
0.884885 0.004518 0.044293 
0.900251 0.007744 0.047465 


==> plots/FigB/ratio_FranFit_LCDM_gn4e6_escalene.z0.txt <==
0.165353 0.048768 0.041574 
0.172757 0.044320 0.040710 
0.189682 0.038693 0.038537 
0.217354 0.029179 0.041802 
0.256131 0.016553 0.045611 
0.306693 -0.000471 0.051006 
0.361113 -0.017335 0.053760 
0.416216 -0.023014 0.056380 
0.471554 -0.024156 0.059877 
0.526982 -0.028507 0.067421 
0.582424 -0.023257 0.071794 
0.637838 -0.026342 0.066202 
0.693157 -0.023237 0.068922 
0.748258 -0.023056 0.053586 
0.802661 -0.011048 0.045666 
0.851823 -0.000517 0.034829 
0.884886 0.009485 0.041037 
0.900285 0.009770 0.047950 


==> plots/FigB/ratio_SC_LCDM_gn3e4_equi.z0.txt <==
0.106241 0.328175 0.223483 
0.121078 0.157229 0.140455 
0.137935 0.026364 0.137258 
0.157137 -0.077090 0.159798 
0.179005 -0.095115 0.131859 
0.203862 -0.023274 0.167370 
0.232161 -0.001151 0.103403 
0.264391 0.019228 0.064587 
0.301053 0.053071 0.075496 
0.342799 0.089287 0.057696 
0.390322 0.049924 0.033283 
0.444424 0.115297 0.060614 
0.506014 0.143547 0.049900 
0.576132 0.206272 0.063604 


==> plots/FigB/ratio_SC_LCDM_gn3e4_escalene.z0.txt <==
0.165353 0.013435 0.048172 
0.172791 0.012733 0.048709 
0.189681 0.009871 0.048321 
0.217346 0.004823 0.049291 
0.256112 -0.002443 0.054003 
0.306680 -0.011823 0.059392 
0.361113 -0.017370 0.064088 
0.416223 -0.015149 0.069980 
0.471559 -0.011930 0.075963 
0.526981 -0.009700 0.085903 
0.582425 -0.007149 0.088203 
0.637839 -0.011307 0.086492 
0.693164 -0.022111 0.084267 
0.748257 -0.033702 0.075613 
0.802655 -0.038587 0.064977 
0.851822 -0.042615 0.055325 
0.884899 -0.044949 0.055203 
0.900287 -0.044850 0.060375 


==> plots/FigB/ratio_SC_LCDM_gn3e5_equi.z0.txt <==
0.106243 0.345192 0.222589 
0.121079 0.181182 0.167167 
0.137951 0.057574 0.154860 
0.157152 -0.057148 0.172935 
0.178998 -0.061639 0.132996 
0.203857 0.007543 0.153480 
0.232172 0.027494 0.084038 
0.264384 0.051496 0.052460 
0.301054 0.067374 0.066799 
0.342800 0.106177 0.036017 
0.390323 0.069094 0.035669 
0.444423 0.155190 0.059362 
0.506015 0.197704 0.063218 
0.576132 0.270743 0.080505 


==> plots/FigB/ratio_SC_LCDM_gn3e5_escalene.z0.txt <==
0.165364 0.035469 0.042159 
0.172769 0.035102 0.042992 
0.189673 0.029965 0.040413 
0.217335 0.026067 0.039816 
0.256111 0.018639 0.045229 
0.306702 0.010540 0.048834 
0.361112 0.004816 0.054918 
0.416218 0.006610 0.058798 
0.471558 0.011927 0.064776 
0.526986 0.012606 0.071756 
0.582421 0.014495 0.073247 
0.637839 0.007280 0.070977 
0.693163 -0.003037 0.072373 
0.748258 -0.016677 0.059380 
0.802647 -0.024868 0.046236 
0.851825 -0.031665 0.040289 
0.884885 -0.036044 0.040202 
0.900271 -0.036206 0.047218 


==> plots/FigB/ratio_SC_LCDM_gn3e6_equi.z0.txt <==
0.106223 0.327542 0.214947 
0.121077 0.174196 0.149107 
0.137943 0.037532 0.157053 
0.157155 -0.061627 0.180740 
0.179013 -0.071187 0.141155 
0.203870 -0.003149 0.157948 
0.232169 0.023980 0.085272 
0.264390 0.045575 0.047979 
0.301056 0.067424 0.063867 
0.342796 0.114802 0.035106 
0.390320 0.077751 0.041008 
0.444421 0.180578 0.055261 
0.506014 0.232379 0.073532 
0.576131 0.321082 0.088779 


==> plots/FigB/ratio_SC_LCDM_gn3e6_escalene.z0.txt <==
0.165350 0.006231 0.043710 
0.172759 0.003053 0.040568 
0.189686 0.004028 0.040515 
0.217351 0.002177 0.041013 
0.256118 -0.001402 0.044166 
0.306682 -0.003238 0.049866 
0.361109 -0.001328 0.055549 
0.416220 0.008392 0.055991 
0.471558 0.018977 0.062703 
0.526984 0.026078 0.073136 
0.582423 0.025661 0.074611 
0.637833 0.013667 0.071618 
0.693160 -0.003898 0.067613 
0.748252 -0.026891 0.054231 
0.802657 -0.045435 0.042146 
0.851832 -0.059976 0.036031 
0.884876 -0.072288 0.039188 
0.900277 -0.077548 0.044902 


==> plots/FigB/ratio_SC_LCDM_gn4e4_escalene.z0.txt <==
0.165352 0.012771 0.050817 
0.172764 0.011118 0.048907 
0.189685 0.006708 0.049904 
0.217361 0.001682 0.051249 
0.256127 -0.004077 0.054580 
0.306692 -0.014310 0.062422 
0.361115 -0.019518 0.067875 
0.416218 -0.018408 0.072649 
0.471559 -0.012513 0.077363 
0.526987 -0.010327 0.087062 
0.582426 -0.008191 0.089418 
0.637834 -0.012467 0.086786 
0.693157 -0.023798 0.087746 
0.748260 -0.035878 0.074313 
0.802657 -0.040059 0.065644 
0.851827 -0.042013 0.055582 
0.884871 -0.045569 0.055485 
0.900279 -0.041453 0.054225 


==> plots/FigB/ratio_SC_LCDM_gn4e5_escalene.z0.txt <==
0.165357 0.050026 0.043764 
0.172778 0.047404 0.042125 
0.189680 0.043966 0.039497 
0.217339 0.037385 0.042097 
0.256106 0.028785 0.046949 
0.306690 0.016653 0.052264 
0.361106 0.008291 0.055355 
0.416215 0.007393 0.057329 
0.471560 0.009269 0.063437 
0.526987 0.008734 0.073339 
0.582428 0.010369 0.074474 
0.637836 0.006019 0.073016 
0.693162 -0.002978 0.070402 
0.748259 -0.012059 0.058938 
0.802651 -0.014842 0.049700 
0.851825 -0.018461 0.042814 
0.884885 -0.021567 0.043143 
0.900251 -0.021534 0.046086 


==> plots/FigB/ratio_SC_LCDM_gn4e6_escalene.z0.txt <==
0.165353 0.016136 0.040280 
0.172757 0.013249 0.039498 
0.189682 0.011234 0.037518 
0.217354 0.008160 0.040948 
0.256131 0.005410 0.045111 
0.306693 0.002217 0.051143 
0.361113 0.000392 0.054730 
0.416216 0.008707 0.058211 
0.471554 0.018500 0.062494 
0.526982 0.019726 0.070769 
0.582424 0.024014 0.075268 
0.637838 0.011668 0.068787 
0.693157 -0.001583 0.070450 
0.748258 -0.023974 0.053536 
0.802661 -0.038412 0.044403 
0.851823 -0.053017 0.032999 
0.884886 -0.058321 0.038281 
0.900285 -0.064178 0.044438 


==> plots/FigB/script.txt <==
set terminal postscript enhanced "Helvetica" 26
set nokey

set rmargin 4
set lmargin 10

set pointsize 1.5
set xrange[0.4:0.9]

set output "modGR_LCDM_gn3e4_escalene.ps"
set multiplot


set yrange[-0.05:0.05]
set ytics ("-0.05" -0.05, "-0.025" -0.025, "0" 0, "0.025" 0.025, "0.05" 0.05)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel ""
set format x ""
set xtics (" " 0.4, " " 0.5, " " 0.6, " " 0.7, " " 0.8, " " 0.9)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e4_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e4_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.025 lt 2 , -0.025 lt 2

set yrange[1.3:2.1]
set ytics ("1.4" 1.4, "1.5" 1.5, "1.6" 1.6, "1.7" 1.7, "1.8" 1.8, "1.9" 1.9, "2.0" 2.0, " " 2.1)
set ylabel "Q({/Symbol q}_{12})" font "Helvetica,30" offset 0
set y2label "|f_{R0}|=10^{-4}" font "Helvetica,30" offset 1.0,0 rotate by -90
set xlabel ""
set format x ""
set xtics (" " 0.4, " " 0.5, " " 0.6, " " 0.7, " " 0.8, " " 0.9)
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4
set title "k_2=2k_1=0.4 h/Mpc" font "Helvetica,30"

plot "SC_LCDM_gn3e4_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e4_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_k1.02_k2.04_b400.p256.g512.gn3e4.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset title
unset multiplot
unset output

set output "modGR_LCDM_gn3e5_escalene.ps"
set multiplot


set yrange[-0.05:0.05]
set ytics ("-0.05" -0.05, "-0.025" -0.025, "0" 0, "0.025" 0.025, "0.05" 0.05)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel ""
set y2label ""
set format x ""
set xtics (" " 0.4, " " 0.5, " " 0.6, " " 0.7, " " 0.8, " " 0.9)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e5_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e5_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.025 lt 2 , -0.025 lt 2

set yrange[1.3:2.1]
set ytics ("1.4" 1.4, "1.5" 1.5, "1.6" 1.6, "1.7" 1.7, "1.8" 1.8, "1.9" 1.9, "2.0" 2.0, " " 2.1)
set ylabel "Q({/Symbol q}_{12})" font "Helvetica,30" offset 0
set xlabel ""
set y2label "|f_{R0}|=10^{-5}" font "Helvetica,30"  offset 1.0,0 rotate by -90
set format x ""
set xtics (" " 0.4, " " 0.5, " " 0.6, " " 0.7, " " 0.8, " " 0.9)
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4

plot "SC_LCDM_gn3e5_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e5_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_k1.02_k2.04_b400.p256.g512.gn3e5.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset multiplot
unset output

set output "modGR_LCDM_gn3e6_escalene.ps"
set multiplot


set yrange[-0.05:0.05]
set ytics ("-0.05" -0.05, "-0.025" -0.025, "0" 0, "0.025" 0.025, "0.05" 0.05)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel "{/Symbol q}_{12}/{/Symbol p}" font "Helvetica,30" offset 0
set y2label ""
set format x "%g"
set xtics ("0.4" 0.4, "0.5" 0.5, "0.6" 0.6, "0.7" 0.7, "0.8" 0.8, "0.9" 0.9)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e6_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e6_escalene.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.025 lt 2 , -0.025 lt 2

set yrange[1.3:2.1]
set ytics ("1.4" 1.4, "1.5" 1.5, "1.6" 1.6, "1.7" 1.7, "1.8" 1.8, "1.9" 1.9, "2.0" 2.0, " " 2.1)
set ylabel "Q({/Symbol q}_{12})" font "Helvetica,30" offset 0
set xlabel ""
set format x ""
set xtics (" " 0.4, " " 0.5, " " 0.6, " " 0.7, " " 0.8, " " 0.9)
set y2label "|f_{R0}|=10^{-6}" font "Helvetica,30"  offset 1.0,0 rotate by -90
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4


plot "SC_LCDM_gn3e6_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e6_escalene.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_k1.02_k2.04_b400.p256.g512.gn3e6.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset multiplot
unset output


set output "modGR_LCDM_gn3e4_equi.ps"
set multiplot

set logscale x
set xrange[0.1:0.5]
set yrange[-0.1:0.1]
set ytics ("-0.10" -0.10, "-0.05" -0.05, "0" 0, "0.05" 0.05, "0.10" 0.10)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel ""
set y2label ""
set format x ""
set xtics (" " 0.1, " " 0.2, " " 0.3, " " 0.4, " " 0.5)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e4_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e4_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.05 lt 2 , -0.05 lt 2

set yrange[0.5:2.1]
set ytics(" " 0.6,"0.8" 0.8, "1.0" 1.0, "1.2" 1.2, "1.4" 1.4, "1.6" 1.6, "1.8" 1.8, "2.0" 2.0)
set ylabel "Q(k_1)" font "Helvetica,30" offset 0
set xlabel ""
set format x ""
set xtics (" " 0.1, " " 0.2, " " 0.3, " " 0.4, " " 0.5)
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4
set title "equilateral"  font "Helvetica,30"

plot "SC_LCDM_gn3e4_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e4_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_equi_b400.p256.g512.gn3e4.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset title
unset multiplot
unset output

set output "modGR_LCDM_gn3e5_equi.ps"
set multiplot


set yrange[-0.1:0.1]
set ytics ("-0.10" -0.10, "-0.05" -0.05, "0" 0, "0.05" 0.05, "0.10" 0.10)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel ""
set format x ""
set xtics (" " 0.1, " " 0.2, " " 0.3, " " 0.4, " " 0.5)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e5_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e5_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.05 lt 2 , -0.05 lt 2

set yrange[0.5:2.1]
set ytics(" " 0.6,"0.8" 0.8, "1.0" 1.0, "1.2" 1.2, "1.4" 1.4, "1.6" 1.6, "1.8" 1.8, "2.0" 2.0)
set ylabel "Q(k_1)" font "Helvetica,30" offset 0
set xlabel ""
set format x ""
set xtics (" " 0.1, " " 0.2, " " 0.3, " " 0.4, " " 0.5)
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4

plot "SC_LCDM_gn3e5_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e5_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_equi_b400.p256.g512.gn3e5.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset multiplot
unset output

set output "modGR_LCDM_gn3e6_equi.ps"
set multiplot


set yrange[-0.1:0.1]
set ytics ("-0.10" -0.10, "-0.05" -0.05, "0" 0, "0.05" 0.05, "0.10" 0.10)
set ylabel "Q_{sims}/Q_{theo}-1" font "Helvetica,30" offset 1.5
set xlabel "k_1 [h/Mpc]" font "Helvetica,30"
set format x "%g"
set xtics ("0.1" 0.1, "0.2" 0.2, "0.3" 0.3, "0.4" 0.4, "0.5" 0.5)
set size 1,0.4
set tmargin 0
set bmargin 3
set origin 0.0,0.0

plot "ratio_SC_LCDM_gn3e6_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "green" pt 7 lt 1, "ratio_FranFit_LCDM_gn3e6_equi.z0.txt" u 1:2:($3/sqrt(6.)) w yerrorbars lc rgb "blue" pt 7 lt 1, 0 lt 3,0.05 lt 2 , -0.05 lt 2

set yrange[0.5:2.1]
set ytics(" " 0.6, "0.8" 0.8, "1.0" 1.0, "1.2" 1.2, "1.4" 1.4, "1.6" 1.6, "1.8" 1.8, "2.0" 2.0)
set ylabel "Q(k_1)" font "Helvetica,30" offset 0
set xlabel ""
set format x ""
set xtics (" " 0.1, " " 0.2, " " 0.3, " " 0.4, " " 0.5)
set size 1,0.6
set tmargin 1
set bmargin 0
set origin 0.0,0.4

plot "SC_LCDM_gn3e6_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "green" lt 1 , "FranFit_LCDM_gn3e6_equi.z0.txt" u 1:5 w l smooth csplines lc rgb "blue" lt 1, "./bispectrum/new_dataLCDM_Q_equi_b400.p256.g512.gn3e6.z0.txt" u 1:4:($5/sqrt(6.)) w yerrorbars lc rgb "black" pt 7 lt 1

unset multiplot
unset output

